Variational Bayesian Inference for Crowdsourcing Predictions

Crowdsourcing has emerged as an effective means for performing a number of machine learning tasks such as annotation and labelling of images and other data sets. In most early settings of crowdsourcing, the task involved classification, that is assigning one of a discrete set of labels to each task. Recently, however, more complex tasks have been attempted including asking crowdsource workers to assign continuous labels, or predictions. In essence, this involves the use of crowdsourcing for function estimation. We are motivated by this problem to drive applications such as collaborative prediction, that is, harnessing the wisdom of the crowd to predict quantities more accurately. To do so, we propose a Bayesian approach aimed specifically at alleviating overfitting, a typical impediment to accurate prediction models in practice. In particular, we develop a variational Bayesian technique for two different worker noise models - one that assumes workers' noises are independent and the other that assumes workers' noises have a latent low-rank structure. Our evaluations on synthetic and real-world datasets demonstrate that these Bayesian approaches perform significantly better than existing non-Bayesian approaches and are thus potentially useful for this class of crowdsourcing problems.

==> experiments/age_mse.csv <==
,mse,method,num_components
0,0.4944900531571253,Average,
1,0.516209043523287,Ind-ML,
2,0.427460428682524,Ind-VB,
3,0.4630566488395197,Latent-ML,1.0
4,0.40984111813037616,Latent-VB,1.0
5,0.4384335466768845,Latent-ML,2.0
6,0.4232128009525229,Latent-VB,2.0
7,0.464248490658713,Latent-ML,3.0
8,0.4107847074361887,Latent-VB,3.0
9,0.42187712436271374,Latent-ML,4.0
10,0.3964232283470099,Latent-VB,4.0
11,0.4155060447783103,Latent-ML,5.0
12,0.4003764578363659,Latent-VB,5.0
13,0.4902757673938557,Latent-ML,6.0
14,0.3951030146083038,Latent-VB,6.0
15,0.5009351757842249,Latent-ML,7.0
16,0.3949607012974568,Latent-VB,7.0
17,0.4156141168364333,Latent-ML,8.0
18,0.4582369368923229,Latent-VB,8.0
19,0.4828282639411984,Latent-ML,9.0
20,0.4582356720859759,Latent-VB,9.0
21,0.6793873435022151,Latent-ML,10.0
22,0.4582338981148321,Latent-VB,10.0


==> experiments/age_score.csv <==
,score,method,num_components
0,inf,Ind-ML,
1,-5241.2425299738425,Ind-VB,
2,-7792.883667356342,Latent-ML,1.0
3,-9867.798266761165,Latent-VB,1.0
4,-4147.40105578872,Latent-ML,2.0
5,-9657.264817342751,Latent-VB,2.0
6,-2746.621244663455,Latent-ML,3.0
7,-9619.265256760533,Latent-VB,3.0
8,-4541.25347266775,Latent-ML,4.0
9,-10015.887878730018,Latent-VB,4.0
10,-7290.0908050310045,Latent-ML,5.0
11,-10577.687091566457,Latent-VB,5.0
12,-20081.447518086567,Latent-ML,6.0
13,-11069.401823286182,Latent-VB,6.0
14,-66678.52161303977,Latent-ML,7.0
15,-11464.524402321402,Latent-VB,7.0
16,-7150.590996656305,Latent-ML,8.0
17,-11949.006911840745,Latent-VB,8.0
18,-41298.50419764237,Latent-ML,9.0
19,-11949.265493716399,Latent-VB,9.0
20,-46826.91828290627,Latent-ML,10.0
21,-11949.628127802462,Latent-VB,10.0


==> experiments/syn_assignment_analysis_0.3_tail_strength.csv <==
,mse,method,tasks_per_worker,seed
0,0.10442459827761184,Average,10,1
1,0.09839246626279936,Average,10,2
2,0.09507313288456584,Average,10,3
3,0.1042992465665311,Average,10,4
4,0.09424711710725316,Average,10,5
5,0.1033868433405616,Average,10,6
6,0.10215735336248756,Average,10,7
7,0.10857668078197256,Average,10,8
8,0.10203101366396332,Average,10,9
9,0.09970479970533848,Average,10,10
10,0.1058252115672608,Average,10,11
11,0.10172737874485707,Average,10,12
12,0.10766095041837398,Average,10,13
13,0.08859920646617235,Average,10,14
14,0.1040508669485974,Average,10,15
15,0.08984210850927184,Average,10,16
16,0.11026481014847404,Average,10,17
17,0.0991949427784918,Average,10,18
18,0.10287728135710693,Average,10,19
19,0.10518906820734067,Average,10,20
20,0.1058922833623441,Average,10,21
21,0.11486540630849094,Average,10,22
22,0.10421037803156916,Average,10,23
23,0.10226028793854036,Average,10,24
24,0.09256051470298568,Average,10,25
25,0.27517899888710484,Ind-ML,10,1
26,0.2564541800035413,Ind-ML,10,2
27,0.26824094267779497,Ind-ML,10,3
28,0.28658834974382635,Ind-ML,10,4
29,0.2978027288883455,Ind-ML,10,5
30,0.2502261480483641,Ind-ML,10,6
31,0.2828670848159225,Ind-ML,10,7
32,0.2936034765642649,Ind-ML,10,8
33,0.2781443442595084,Ind-ML,10,9
34,0.3102802928678707,Ind-ML,10,10
35,0.27632538130093803,Ind-ML,10,11
36,0.2526095822405634,Ind-ML,10,12
37,0.28618589700104474,Ind-ML,10,13
38,0.2855252508022844,Ind-ML,10,14
39,0.2889959977921212,Ind-ML,10,15
40,0.2613046364953478,Ind-ML,10,16
41,0.2737271612001472,Ind-ML,10,17
42,0.2745953798746833,Ind-ML,10,18
43,0.2801512633796541,Ind-ML,10,19
44,0.2938021228374144,Ind-ML,10,20
45,0.2587222980633418,Ind-ML,10,21
46,0.2556533745439362,Ind-ML,10,22
47,0.2774797269521339,Ind-ML,10,23
48,0.2700876270913344,Ind-ML,10,24
49,0.2457651172859818,Ind-ML,10,25
50,0.10400413662787378,Ind-VB,10,1
51,0.09792663507501537,Ind-VB,10,2
52,0.09480216280112032,Ind-VB,10,3
53,0.10393755677210773,Ind-VB,10,4
54,0.09395046743433956,Ind-VB,10,5
55,0.10298435403392893,Ind-VB,10,6
56,0.1018156579654416,Ind-VB,10,7
57,0.10826722695702684,Ind-VB,10,8
58,0.10171356961617696,Ind-VB,10,9
59,0.09945417185259092,Ind-VB,10,10
60,0.10554378922542122,Ind-VB,10,11
61,0.10130299937930468,Ind-VB,10,12
62,0.10721064122067812,Ind-VB,10,13
63,0.08824904803856401,Ind-VB,10,14
64,0.10373344444364384,Ind-VB,10,15
65,0.08949485285148756,Ind-VB,10,16
66,0.10998513197334583,Ind-VB,10,17
67,0.0988640609151056,Ind-VB,10,18
68,0.10254263171136543,Ind-VB,10,19
69,0.1049695324050252,Ind-VB,10,20
70,0.1054374058253737,Ind-VB,10,21
71,0.1144459583534314,Ind-VB,10,22
72,0.1039001739999084,Ind-VB,10,23
73,0.10193639724556353,Ind-VB,10,24
74,0.09208156550614674,Ind-VB,10,25
75,0.10442446465703713,Latent-ML,10,1
76,0.09833912015455516,Latent-ML,10,2
77,0.0950363925257796,Latent-ML,10,3
78,0.10429823788691346,Latent-ML,10,4
79,0.09424236152965157,Latent-ML,10,5
80,0.10342286973202083,Latent-ML,10,6
81,0.1021594071138276,Latent-ML,10,7
82,0.10855690847585864,Latent-ML,10,8
83,0.10199765716434776,Latent-ML,10,9
84,0.09958833168553652,Latent-ML,10,10
85,0.10584963933902712,Latent-ML,10,11
86,0.10178442233019357,Latent-ML,10,12
87,0.10772020737089863,Latent-ML,10,13
88,0.08853875178101632,Latent-ML,10,14
89,0.10402040462886533,Latent-ML,10,15
90,0.08980746608060429,Latent-ML,10,16
91,0.1103117668374336,Latent-ML,10,17
92,0.0992398035434362,Latent-ML,10,18
93,0.10294400937004657,Latent-ML,10,19
94,0.1051534274730397,Latent-ML,10,20
95,0.10586773555800696,Latent-ML,10,21
96,0.11482053109698913,Latent-ML,10,22
97,0.10422341922226988,Latent-ML,10,23
98,0.10229083654596992,Latent-ML,10,24
99,0.0924988541944143,Latent-ML,10,25
100,0.0933328100979754,Latent-VB,10,1
101,0.094824144805202,Latent-VB,10,2
102,0.08776811982034496,Latent-VB,10,3
103,0.09411771502083356,Latent-VB,10,4
104,0.08671997821310506,Latent-VB,10,5
105,0.094528432247731,Latent-VB,10,6
106,0.0902897491121424,Latent-VB,10,7
107,0.09860734017410212,Latent-VB,10,8
108,0.09294863162687553,Latent-VB,10,9
109,0.09215466620835992,Latent-VB,10,10
110,0.09347367392329596,Latent-VB,10,11
111,0.09217346293272292,Latent-VB,10,12
112,0.09851159332508053,Latent-VB,10,13
113,0.08530011133859816,Latent-VB,10,14
114,0.09544459668164854,Latent-VB,10,15
115,0.0845969143586327,Latent-VB,10,16
116,0.10266200830726437,Latent-VB,10,17
117,0.08984979695380382,Latent-VB,10,18
118,0.09773858558111012,Latent-VB,10,19
119,0.09617434277014997,Latent-VB,10,20
120,0.09830461979741292,Latent-VB,10,21
121,0.1020585734556634,Latent-VB,10,22
122,0.0957069337337978,Latent-VB,10,23
123,0.09394049268619648,Latent-VB,10,24
124,0.08160687257620322,Latent-VB,10,25
125,0.1048819829949008,Average,20,1
126,0.09504930360766298,Average,20,2
127,0.10644496682558884,Average,20,3
128,0.09637838528140892,Average,20,4
129,0.10581505919042956,Average,20,5
130,0.0945653335962882,Average,20,6
131,0.09998978470234723,Average,20,7
132,0.08693090845489809,Average,20,8
133,0.09752278626528577,Average,20,9
134,0.09494375806666268,Average,20,10
135,0.1178439167203642,Average,20,11
136,0.09162304531080574,Average,20,12
137,0.1125232511814153,Average,20,13
138,0.09266476910543836,Average,20,14
139,0.0890609898695563,Average,20,15
140,0.10223745043944284,Average,20,16
141,0.09378422716856986,Average,20,17
142,0.11571310347243174,Average,20,18
143,0.0879779959674207,Average,20,19
144,0.11414365310186132,Average,20,20
145,0.09806406266108796,Average,20,21
146,0.10053800763435497,Average,20,22
147,0.091717959860247,Average,20,23
148,0.10189831789592774,Average,20,24
149,0.11760810876768453,Average,20,25
150,0.2273856758065844,Ind-ML,20,1
151,0.2963545440831747,Ind-ML,20,2
152,0.26489705458036344,Ind-ML,20,3
153,0.3278364683892071,Ind-ML,20,4
154,0.2483599773720937,Ind-ML,20,5
155,0.30826493288812423,Ind-ML,20,6
156,0.2858216281685215,Ind-ML,20,7
157,0.2566503367690018,Ind-ML,20,8
158,0.2394651762655357,Ind-ML,20,9
159,0.263375620887608,Ind-ML,20,10
160,0.3045734366183394,Ind-ML,20,11
161,0.23812625869650636,Ind-ML,20,12
162,0.3004107511189074,Ind-ML,20,13
163,0.2590689805491876,Ind-ML,20,14
164,0.2408660526516049,Ind-ML,20,15
165,0.2532546623248324,Ind-ML,20,16
166,0.2784952532802665,Ind-ML,20,17
167,0.25469079283616725,Ind-ML,20,18
168,0.24754866774797105,Ind-ML,20,19
169,0.30233672755658725,Ind-ML,20,20
170,0.2433251563812385,Ind-ML,20,21
171,0.2691263831141665,Ind-ML,20,22
172,0.3108026877803685,Ind-ML,20,23
173,0.2920683238273622,Ind-ML,20,24
174,0.2939313049128743,Ind-ML,20,25
175,0.10459243848709117,Ind-VB,20,1
176,0.09477852788401198,Ind-VB,20,2
177,0.10609453629122824,Ind-VB,20,3
178,0.09622174391191103,Ind-VB,20,4
179,0.10538405701049444,Ind-VB,20,5
180,0.09427451390493226,Ind-VB,20,6
181,0.09940558398872852,Ind-VB,20,7
182,0.08652212212310273,Ind-VB,20,8
183,0.09721621703007943,Ind-VB,20,9
184,0.09454272507434183,Ind-VB,20,10
185,0.11765115245454237,Ind-VB,20,11
186,0.09117441466929503,Ind-VB,20,12
187,0.11223523561726,Ind-VB,20,13
188,0.09240972645934424,Ind-VB,20,14
189,0.08864868504637154,Ind-VB,20,15
190,0.10177179171662684,Ind-VB,20,16
191,0.09339485974644192,Ind-VB,20,17
192,0.11525555894037105,Ind-VB,20,18
193,0.08760455665833883,Ind-VB,20,19
194,0.1139033867932616,Ind-VB,20,20
195,0.09767524523056488,Ind-VB,20,21
196,0.09998302731462033,Ind-VB,20,22
197,0.09135242381668653,Ind-VB,20,23
198,0.10146949582208084,Ind-VB,20,24
199,0.1172803086561757,Ind-VB,20,25
200,0.10488199824374883,Latent-ML,20,1
201,0.0950496988132758,Latent-ML,20,2
202,0.10644407026534614,Latent-ML,20,3
203,0.0963784528592287,Latent-ML,20,4
204,0.10581581981871936,Latent-ML,20,5
205,0.09456234234105973,Latent-ML,20,6
206,0.09998964370450714,Latent-ML,20,7
207,0.08692928262477309,Latent-ML,20,8
208,0.0975224263474745,Latent-ML,20,9
209,0.09494380958123053,Latent-ML,20,10
210,0.11784394420998302,Latent-ML,20,11
211,0.0916230578931193,Latent-ML,20,12
212,0.11252325905677346,Latent-ML,20,13
213,0.09266470218524207,Latent-ML,20,14
214,0.0890604790966342,Latent-ML,20,15
215,0.1022374647088976,Latent-ML,20,16
216,0.09378422015416453,Latent-ML,20,17
217,0.11571281740537773,Latent-ML,20,18
218,0.08798037667715218,Latent-ML,20,19
219,0.11414367994262732,Latent-ML,20,20
220,0.09806446513097404,Latent-ML,20,21
221,0.10053807506667492,Latent-ML,20,22
222,0.09171863514084423,Latent-ML,20,23
223,0.10189866152547207,Latent-ML,20,24
224,0.1176109853408894,Latent-ML,20,25
225,0.09216622184977988,Latent-VB,20,1
226,0.08575446450731844,Latent-VB,20,2
227,0.09739305974624624,Latent-VB,20,3
228,0.08925787911636371,Latent-VB,20,4
229,0.09564575217891767,Latent-VB,20,5
230,0.08327520013934865,Latent-VB,20,6
231,0.0939362638812634,Latent-VB,20,7
232,0.08166058629687475,Latent-VB,20,8
233,0.0900684981623401,Latent-VB,20,9
234,0.08468614783661872,Latent-VB,20,10
235,0.1095912704155554,Latent-VB,20,11
236,0.08234128883349891,Latent-VB,20,12
237,0.1007379240342317,Latent-VB,20,13
238,0.08454265386041293,Latent-VB,20,14
239,0.08075292831167773,Latent-VB,20,15
240,0.0949598946407885,Latent-VB,20,16
241,0.08826935513016022,Latent-VB,20,17
242,0.10745571028683806,Latent-VB,20,18
243,0.07894754328100625,Latent-VB,20,19
244,0.10167049117125078,Latent-VB,20,20
245,0.0887351581362027,Latent-VB,20,21
246,0.09231691037986084,Latent-VB,20,22
247,0.086680112036112,Latent-VB,20,23
248,0.09012596138340792,Latent-VB,20,24
249,0.10708333830946792,Latent-VB,20,25
250,0.09687900717085746,Average,30,1
251,0.10770105761672676,Average,30,2
252,0.10675760588887853,Average,30,3
253,0.10577813898705084,Average,30,4
254,0.10258996276790322,Average,30,5
255,0.10327195811867976,Average,30,6
256,0.09553770229048808,Average,30,7
257,0.10063490327366384,Average,30,8
258,0.09909552567206684,Average,30,9
259,0.09980675957183993,Average,30,10
260,0.09393915874891126,Average,30,11
261,0.09541103710586034,Average,30,12
262,0.10027723680105692,Average,30,13
263,0.09331805833980006,Average,30,14
264,0.10130687799667047,Average,30,15
265,0.09725432962324958,Average,30,16
266,0.0939919815412684,Average,30,17
267,0.0997547202915219,Average,30,18
268,0.08636466561400515,Average,30,19
269,0.11224118949846686,Average,30,20
270,0.10703689550323983,Average,30,21
271,0.10837889615364286,Average,30,22
272,0.0953306726449166,Average,30,23
273,0.10208335174771414,Average,30,24
274,0.10029473860287964,Average,30,25
275,0.2058875656209153,Ind-ML,30,1
276,0.17241837703030466,Ind-ML,30,2
277,0.19831531552599446,Ind-ML,30,3
278,0.1995272694044923,Ind-ML,30,4
279,0.1900477370822725,Ind-ML,30,5
280,0.15723060464355892,Ind-ML,30,6
281,0.18994306548191509,Ind-ML,30,7
282,0.19009447989139508,Ind-ML,30,8
283,0.19527920318368214,Ind-ML,30,9
284,0.14926355820056772,Ind-ML,30,10
285,0.17486189538784908,Ind-ML,30,11
286,0.14518076439192726,Ind-ML,30,12
287,0.18613942352646248,Ind-ML,30,13
288,0.14749482815992046,Ind-ML,30,14
289,0.20420022635974724,Ind-ML,30,15
290,0.17224777980397982,Ind-ML,30,16
291,0.17107119637997534,Ind-ML,30,17
292,0.2093506923585592,Ind-ML,30,18
293,0.15027689692528484,Ind-ML,30,19
294,0.20130769357832207,Ind-ML,30,20
295,0.21415477211965914,Ind-ML,30,21
296,0.1958823446772314,Ind-ML,30,22
297,0.17317366572117673,Ind-ML,30,23
298,0.14650587980597835,Ind-ML,30,24
299,0.21295355460817544,Ind-ML,30,25
300,0.09649150708373153,Ind-VB,30,1
301,0.10722397774423714,Ind-VB,30,2
302,0.10624028599242592,Ind-VB,30,3
303,0.10521163136959584,Ind-VB,30,4
304,0.1021329148676656,Ind-VB,30,5
305,0.10267080706593068,Ind-VB,30,6
306,0.09495741818312503,Ind-VB,30,7
307,0.10021432204922864,Ind-VB,30,8
308,0.09856074359688964,Ind-VB,30,9
309,0.09927809168999847,Ind-VB,30,10
310,0.0935606319918406,Ind-VB,30,11
311,0.09484607443532296,Ind-VB,30,12
312,0.09956897980106083,Ind-VB,30,13
313,0.09284138937520864,Ind-VB,30,14
314,0.10079954420886623,Ind-VB,30,15
315,0.09665453743916826,Ind-VB,30,16
316,0.09355767022308806,Ind-VB,30,17
317,0.09931951312918612,Ind-VB,30,18
318,0.08578881636513587,Ind-VB,30,19
319,0.1116485777158037,Ind-VB,30,20
320,0.10651322482974797,Ind-VB,30,21
321,0.10785470229691184,Ind-VB,30,22
322,0.09488601532451674,Ind-VB,30,23
323,0.10131547931638513,Ind-VB,30,24
324,0.09972281941449916,Ind-VB,30,25
325,0.0959791434175954,Latent-ML,30,1
326,0.09751386308145436,Latent-ML,30,2
327,0.09199396177926762,Latent-ML,30,3
328,0.08714042321836947,Latent-ML,30,4
329,0.09158345695072836,Latent-ML,30,5
330,0.08258079660827969,Latent-ML,30,6
331,0.09117747938339736,Latent-ML,30,7
332,0.0931861699027499,Latent-ML,30,8
333,0.07682637960360786,Latent-ML,30,9
334,0.08261203537482631,Latent-ML,30,10
335,0.08609730631369544,Latent-ML,30,11
336,0.0790100519362849,Latent-ML,30,12
337,0.09633793512008164,Latent-ML,30,13
338,0.08845521457193851,Latent-ML,30,14
339,0.08335159872200609,Latent-ML,30,15
340,0.08962120151084267,Latent-ML,30,16
341,0.08660228961309965,Latent-ML,30,17
342,0.08888561962868025,Latent-ML,30,18
343,0.07548339285142049,Latent-ML,30,19
344,0.09413863410446427,Latent-ML,30,20
345,0.09384380360321183,Latent-ML,30,21
346,0.0899974865273124,Latent-ML,30,22
347,0.09325918076066694,Latent-ML,30,23
348,0.08773757862185888,Latent-ML,30,24
349,0.09423960113453672,Latent-ML,30,25
350,0.08759076442605848,Latent-VB,30,1
351,0.09586106592669197,Latent-VB,30,2
352,0.0980606208761907,Latent-VB,30,3
353,0.09541085837385226,Latent-VB,30,4
354,0.0910105303890743,Latent-VB,30,5
355,0.09406178402709577,Latent-VB,30,6
356,0.08872422254615253,Latent-VB,30,7
357,0.09356647629440253,Latent-VB,30,8
358,0.08832363776124122,Latent-VB,30,9
359,0.08932735339018562,Latent-VB,30,10
360,0.08531474841473786,Latent-VB,30,11
361,0.08415131184790875,Latent-VB,30,12
362,0.08938778045985818,Latent-VB,30,13
363,0.08510436633911757,Latent-VB,30,14
364,0.09302693776408888,Latent-VB,30,15
365,0.0878175973748358,Latent-VB,30,16
366,0.08593600703925698,Latent-VB,30,17
367,0.08998002239274118,Latent-VB,30,18
368,0.08219297035497776,Latent-VB,30,19
369,0.10278481036818772,Latent-VB,30,20
370,0.09695359724303754,Latent-VB,30,21
371,0.0973698117846362,Latent-VB,30,22
372,0.08599263041460284,Latent-VB,30,23
373,0.09395910177150096,Latent-VB,30,24
374,0.0875802187176842,Latent-VB,30,25
375,0.09964006195011793,Average,40,1
376,0.10018224722864404,Average,40,2
377,0.09958138488760766,Average,40,3
378,0.08815014342414262,Average,40,4
379,0.09268071385853734,Average,40,5
380,0.1158261421553647,Average,40,6
381,0.096654822415556,Average,40,7
382,0.11012676870554436,Average,40,8
383,0.11964430697312008,Average,40,9
384,0.09170196710631777,Average,40,10
385,0.09927056914062282,Average,40,11
386,0.10365217803247302,Average,40,12
387,0.08357639102355051,Average,40,13
388,0.09649592079376018,Average,40,14
389,0.09661341308665644,Average,40,15
390,0.08741220169959288,Average,40,16
391,0.0855275019063162,Average,40,17
392,0.10843720694969272,Average,40,18
393,0.09983714784316723,Average,40,19
394,0.10293954422961284,Average,40,20
395,0.0812457967702759,Average,40,21
396,0.08599382062377484,Average,40,22
397,0.09933612791291052,Average,40,23
398,0.10660080299190422,Average,40,24
399,0.1094507094935442,Average,40,25
400,0.2624071010013613,Ind-ML,40,1
401,0.25312664895881304,Ind-ML,40,2
402,0.2657773774578881,Ind-ML,40,3
403,0.26513489211397234,Ind-ML,40,4
404,0.28587884016574505,Ind-ML,40,5
405,0.3103057491377888,Ind-ML,40,6
406,0.23020007276538246,Ind-ML,40,7
407,0.24959009051089054,Ind-ML,40,8
408,0.22901478747648765,Ind-ML,40,9
409,0.2255690899367909,Ind-ML,40,10
410,0.2555826779574769,Ind-ML,40,11
411,0.28522671407616323,Ind-ML,40,12
412,0.2591800611084191,Ind-ML,40,13
413,0.25166061623285524,Ind-ML,40,14
414,0.24019757716700335,Ind-ML,40,15
415,0.2709867307736445,Ind-ML,40,16
416,0.2911002897488639,Ind-ML,40,17
417,0.26939569818698,Ind-ML,40,18
418,0.2735768840756017,Ind-ML,40,19
419,0.2370486516141411,Ind-ML,40,20
420,0.2153224532830025,Ind-ML,40,21
421,0.2638362901139552,Ind-ML,40,22
422,0.2571792416848453,Ind-ML,40,23
423,0.26612142317245896,Ind-ML,40,24
424,0.2659089400652883,Ind-ML,40,25
425,0.0992013712724936,Ind-VB,40,1
426,0.09980205699840143,Ind-VB,40,2
427,0.09919268985638836,Ind-VB,40,3
428,0.0878330192402856,Ind-VB,40,4
429,0.09229066897056236,Ind-VB,40,5
430,0.1157078511578463,Ind-VB,40,6
431,0.09630593133642663,Ind-VB,40,7
432,0.10976768836082804,Ind-VB,40,8
433,0.11921564639863605,Ind-VB,40,9
434,0.09141335208471058,Ind-VB,40,10
435,0.09897856472588204,Ind-VB,40,11
436,0.10345848972727248,Ind-VB,40,12
437,0.08327653459097474,Ind-VB,40,13
438,0.09607660575194116,Ind-VB,40,14
439,0.09625059880736947,Ind-VB,40,15
440,0.08713708334040836,Ind-VB,40,16
441,0.08518102354878172,Ind-VB,40,17
442,0.10806148601422597,Ind-VB,40,18
443,0.09948940506312427,Ind-VB,40,19
444,0.10247979935552956,Ind-VB,40,20
445,0.08079182251774446,Ind-VB,40,21
446,0.08563807508001701,Ind-VB,40,22
447,0.09898490666387323,Ind-VB,40,23
448,0.10618125199270574,Ind-VB,40,24
449,0.10923952040000323,Ind-VB,40,25
450,0.09964006194653152,Latent-ML,40,1
451,0.10018224723035052,Latent-ML,40,2
452,0.09958138487150288,Latent-ML,40,3
453,0.08815014367485703,Latent-ML,40,4
454,0.0926807134081501,Latent-ML,40,5
455,0.11582614215435302,Latent-ML,40,6
456,0.09665482241556783,Latent-ML,40,7
457,0.11012676871080418,Latent-ML,40,8
458,0.11964430697225335,Latent-ML,40,9
459,0.09170196715365247,Latent-ML,40,10
460,0.0992705691281668,Latent-ML,40,11
461,0.10365217803270993,Latent-ML,40,12
462,0.08357639101813859,Latent-ML,40,13
463,0.09649592106068226,Latent-ML,40,14
464,0.09661341700575024,Latent-ML,40,15
465,0.08741220170445732,Latent-ML,40,16
466,0.08552750187972352,Latent-ML,40,17
467,0.10843720692222908,Latent-ML,40,18
468,0.09983714784276357,Latent-ML,40,19
469,0.10293954424247066,Latent-ML,40,20
470,0.08124579678257064,Latent-ML,40,21
471,0.08599382052192303,Latent-ML,40,22
472,0.09933612791776768,Latent-ML,40,23
473,0.1066008033048856,Latent-ML,40,24
474,0.10945070949414357,Latent-ML,40,25
475,0.08999867351698762,Latent-VB,40,1
476,0.09220899408452836,Latent-VB,40,2
477,0.09127020316228644,Latent-VB,40,3
478,0.08263488435628291,Latent-VB,40,4
479,0.08426741262680404,Latent-VB,40,5
480,0.1020750220046553,Latent-VB,40,6
481,0.08554596332680757,Latent-VB,40,7
482,0.10132478258775918,Latent-VB,40,8
483,0.1071072390068536,Latent-VB,40,9
484,0.08509825739953088,Latent-VB,40,10
485,0.09089282528281463,Latent-VB,40,11
486,0.09304350578051432,Latent-VB,40,12
487,0.07847198003945975,Latent-VB,40,13
488,0.08867850572949355,Latent-VB,40,14
489,0.0916491945554883,Latent-VB,40,15
490,0.08174002593076451,Latent-VB,40,16
491,0.07729365922385137,Latent-VB,40,17
492,0.09740205527442483,Latent-VB,40,18
493,0.08748673202994751,Latent-VB,40,19
494,0.09390696280954797,Latent-VB,40,20
495,0.07339179234698136,Latent-VB,40,21
496,0.07941068929104883,Latent-VB,40,22
497,0.08820051369360253,Latent-VB,40,23
498,0.09728293911378808,Latent-VB,40,24
499,0.09789072794546423,Latent-VB,40,25
500,0.09894585945833018,Average,50,1
501,0.09865732351539654,Average,50,2
502,0.09827413491537493,Average,50,3
503,0.10636183296663262,Average,50,4
504,0.1360263428175303,Average,50,5
505,0.09444931114930327,Average,50,6
506,0.11931177658323636,Average,50,7
507,0.0919670568054793,Average,50,8
508,0.11979250428800745,Average,50,9
509,0.10305650955722867,Average,50,10
510,0.0842692497265425,Average,50,11
511,0.0913267862172621,Average,50,12
512,0.10459069350626428,Average,50,13
513,0.0956369631716451,Average,50,14
514,0.12582075629741968,Average,50,15
515,0.09124098114626708,Average,50,16
516,0.08000385157769868,Average,50,17
517,0.10282911508714662,Average,50,18
518,0.11040951899886936,Average,50,19
519,0.11192602804117094,Average,50,20
520,0.1166890366331699,Average,50,21
521,0.1098409560884732,Average,50,22
522,0.09219031838562526,Average,50,23
523,0.10385849068383347,Average,50,24
524,0.11687274511547825,Average,50,25
525,0.2903390613316427,Ind-ML,50,1
526,0.2573601851261485,Ind-ML,50,2
527,0.3156797482581519,Ind-ML,50,3
528,0.2525680754436404,Ind-ML,50,4
529,0.3419784939926417,Ind-ML,50,5
530,0.2375796575086174,Ind-ML,50,6
531,0.262213423333766,Ind-ML,50,7
532,0.2571216025108243,Ind-ML,50,8
533,0.27926857684744355,Ind-ML,50,9
534,0.3073633022747597,Ind-ML,50,10
535,0.23910107384234125,Ind-ML,50,11
536,0.259950797077428,Ind-ML,50,12
537,0.2582001814036403,Ind-ML,50,13
538,0.29739978263486977,Ind-ML,50,14
539,0.236976219235086,Ind-ML,50,15
540,0.20410627658739386,Ind-ML,50,16
541,0.30499436875457525,Ind-ML,50,17
542,0.2935108203551001,Ind-ML,50,18
543,0.31546831060631203,Ind-ML,50,19
544,0.22858516967284934,Ind-ML,50,20
545,0.2549227973891388,Ind-ML,50,21
546,0.2951608387560206,Ind-ML,50,22
547,0.2491795581779773,Ind-ML,50,23
548,0.2792934446558176,Ind-ML,50,24
549,0.2600846603342369,Ind-ML,50,25
550,0.0984464032411336,Ind-VB,50,1
551,0.09830322847067632,Ind-VB,50,2
552,0.09802966331149213,Ind-VB,50,3
553,0.10606715588173607,Ind-VB,50,4
554,0.13594917313399402,Ind-VB,50,5
555,0.09389413381686253,Ind-VB,50,6
556,0.11888441864846698,Ind-VB,50,7
557,0.09168190939237876,Ind-VB,50,8
558,0.11944794428628353,Ind-VB,50,9
559,0.10270315871664397,Ind-VB,50,10
560,0.0838639245028706,Ind-VB,50,11
561,0.0909133358350064,Ind-VB,50,12
562,0.10412760024419368,Ind-VB,50,13
563,0.09525667167184096,Ind-VB,50,14
564,0.12556273020351194,Ind-VB,50,15
565,0.09076441418586342,Ind-VB,50,16
566,0.07966103893630294,Ind-VB,50,17
567,0.102637918504873,Ind-VB,50,18
568,0.110104035773198,Ind-VB,50,19
569,0.11143257256891323,Ind-VB,50,20
570,0.11638907727685872,Ind-VB,50,21
571,0.10955998558817476,Ind-VB,50,22
572,0.09198721562995099,Ind-VB,50,23
573,0.10352552113134704,Ind-VB,50,24
574,0.11635141700947828,Ind-VB,50,25
575,0.09894585945832793,Latent-ML,50,1
576,0.09865732351549547,Latent-ML,50,2
577,0.09827413491537353,Latent-ML,50,3
578,0.10636183296658208,Latent-ML,50,4
579,0.13602634281753026,Latent-ML,50,5
580,0.09444931114930663,Latent-ML,50,6
581,0.1193117765827809,Latent-ML,50,7
582,0.09196705680547253,Latent-ML,50,8
583,0.11979250428725033,Latent-ML,50,9
584,0.10305650955759116,Latent-ML,50,10
585,0.08426924970723468,Latent-ML,50,11
586,0.09132678621743323,Latent-ML,50,12
587,0.10459069350626472,Latent-ML,50,13
588,0.0956369631737642,Latent-ML,50,14
589,0.12582075629743386,Latent-ML,50,15
590,0.09124098114624447,Latent-ML,50,16
591,0.08000385157659823,Latent-ML,50,17
592,0.10282911508722292,Latent-ML,50,18
593,0.11040951899873322,Latent-ML,50,19
594,0.1119260280403867,Latent-ML,50,20
595,0.1166890366337505,Latent-ML,50,21
596,0.1098409560903086,Latent-ML,50,22
597,0.0921903183859347,Latent-ML,50,23
598,0.10385849068386736,Latent-ML,50,24
599,0.11687274511238895,Latent-ML,50,25
600,0.0929200064218786,Latent-VB,50,1
601,0.08880389158868619,Latent-VB,50,2
602,0.08674398920587682,Latent-VB,50,3
603,0.0957603344049118,Latent-VB,50,4
604,0.12158783844846792,Latent-VB,50,5
605,0.08473469335679379,Latent-VB,50,6
606,0.10768368489510707,Latent-VB,50,7
607,0.08663555712612328,Latent-VB,50,8
608,0.10826605335183856,Latent-VB,50,9
609,0.09248108873774966,Latent-VB,50,10
610,0.07935951975102239,Latent-VB,50,11
611,0.07887650759312473,Latent-VB,50,12
612,0.09456018555597803,Latent-VB,50,13
613,0.0868388769956889,Latent-VB,50,14
614,0.11184352422433964,Latent-VB,50,15
615,0.08237878618009598,Latent-VB,50,16
616,0.07460488683234888,Latent-VB,50,17
617,0.09754075601247247,Latent-VB,50,18
618,0.10174401916235068,Latent-VB,50,19
619,0.1057477607090807,Latent-VB,50,20
620,0.10471522687044832,Latent-VB,50,21
621,0.10110553824612956,Latent-VB,50,22
622,0.08366804772054348,Latent-VB,50,23
623,0.09457348592210088,Latent-VB,50,24
624,0.1076365157611854,Latent-VB,50,25
625,0.09222656798698732,Average,60,1
626,0.09405524603334654,Average,60,2
627,0.10315797304049833,Average,60,3
628,0.09619128642594793,Average,60,4
629,0.0966978587063238,Average,60,5
630,0.09229605752231762,Average,60,6
631,0.10407996827302067,Average,60,7
632,0.09527879965538903,Average,60,8
633,0.12295614234010868,Average,60,9
634,0.09733034754958933,Average,60,10
635,0.10947046944994072,Average,60,11
636,0.10036667229033208,Average,60,12
637,0.10605163215829316,Average,60,13
638,0.08882003051088988,Average,60,14
639,0.10338877230000257,Average,60,15
640,0.09592363181813228,Average,60,16
641,0.09868897231889164,Average,60,17
642,0.10276383983165804,Average,60,18
643,0.0887774220958888,Average,60,19
644,0.09795781276288952,Average,60,20
645,0.10095266870497918,Average,60,21
646,0.08306577436113444,Average,60,22
647,0.1069108323203135,Average,60,23
648,0.1052221993762497,Average,60,24
649,0.09909630027625188,Average,60,25
650,0.2154548311104577,Ind-ML,60,1
651,0.20956460697124954,Ind-ML,60,2
652,0.17097397378294674,Ind-ML,60,3
653,0.17462983850021738,Ind-ML,60,4
654,0.1924487873316391,Ind-ML,60,5
655,0.25920837310477673,Ind-ML,60,6
656,0.19294219829903236,Ind-ML,60,7
657,0.16868876536405855,Ind-ML,60,8
658,0.16091288443445684,Ind-ML,60,9
659,0.16203390358884395,Ind-ML,60,10
660,0.1733799736193182,Ind-ML,60,11
661,0.182480464685716,Ind-ML,60,12
662,0.26648468327692665,Ind-ML,60,13
663,0.18691634715020852,Ind-ML,60,14
664,0.2172346338900107,Ind-ML,60,15
665,0.21329188054430387,Ind-ML,60,16
666,0.168000923580645,Ind-ML,60,17
667,0.15007057329829154,Ind-ML,60,18
668,0.15486871089700652,Ind-ML,60,19
669,0.1843346806346128,Ind-ML,60,20
670,0.2383069193387517,Ind-ML,60,21
671,0.16905667029797292,Ind-ML,60,22
672,0.19563748344898188,Ind-ML,60,23
673,0.17164104856378262,Ind-ML,60,24
674,0.2273057085492884,Ind-ML,60,25
675,0.09189929670473616,Ind-VB,60,1
676,0.0936442708300537,Ind-VB,60,2
677,0.10271239438885482,Ind-VB,60,3
678,0.0955921474580185,Ind-VB,60,4
679,0.09611735993436074,Ind-VB,60,5
680,0.0919013408271094,Ind-VB,60,6
681,0.10338974501182377,Ind-VB,60,7
682,0.0947479033673221,Ind-VB,60,8
683,0.12190721987177347,Ind-VB,60,9
684,0.09666018157280193,Ind-VB,60,10
685,0.10901972013925944,Ind-VB,60,11
686,0.09983900165379993,Ind-VB,60,12
687,0.10563449198805128,Ind-VB,60,13
688,0.0883985266095003,Ind-VB,60,14
689,0.10284446450694792,Ind-VB,60,15
690,0.09566332134130108,Ind-VB,60,16
691,0.09832827670615392,Ind-VB,60,17
692,0.10211043844221332,Ind-VB,60,18
693,0.08829835960327649,Ind-VB,60,19
694,0.09737394939073392,Ind-VB,60,20
695,0.1004225693519071,Ind-VB,60,21
696,0.0824576882254955,Ind-VB,60,22
697,0.10656778858765588,Ind-VB,60,23
698,0.10462331667744962,Ind-VB,60,24
699,0.09863735331782504,Ind-VB,60,25
700,0.07457756196943416,Latent-ML,60,1
701,0.07211401532831188,Latent-ML,60,2
702,0.0772989445628636,Latent-ML,60,3
703,0.07683268924894751,Latent-ML,60,4
704,0.08476081337432492,Latent-ML,60,5
705,0.07501473819874924,Latent-ML,60,6
706,0.0885947179114404,Latent-ML,60,7
707,0.0778827427068103,Latent-ML,60,8
708,0.1074751203796148,Latent-ML,60,9
709,0.0852164738666958,Latent-ML,60,10
710,0.08330887066240937,Latent-ML,60,11
711,0.08153756738964478,Latent-ML,60,12
712,0.08464318270649042,Latent-ML,60,13
713,0.07000234087199289,Latent-ML,60,14
714,0.07909514677277367,Latent-ML,60,15
715,0.08252277570845665,Latent-ML,60,16
716,0.07915337187800754,Latent-ML,60,17
717,0.08404881183293679,Latent-ML,60,18
718,0.07535226286773743,Latent-ML,60,19
719,0.07319344688153563,Latent-ML,60,20
720,0.07765309339529339,Latent-ML,60,21
721,0.060608254475651886,Latent-ML,60,22
722,0.08152246024703337,Latent-ML,60,23
723,0.08012265613780233,Latent-ML,60,24
724,0.08641488806153373,Latent-ML,60,25
725,0.08372221359096971,Latent-VB,60,1
726,0.0859449197434503,Latent-VB,60,2
727,0.09239366712064433,Latent-VB,60,3
728,0.08974515930286674,Latent-VB,60,4
729,0.09155983153662678,Latent-VB,60,5
730,0.08500634526168709,Latent-VB,60,6
731,0.09679394794454822,Latent-VB,60,7
732,0.0874943495171582,Latent-VB,60,8
733,0.1111879074813996,Latent-VB,60,9
734,0.08872637392105458,Latent-VB,60,10
735,0.09809020637977828,Latent-VB,60,11
736,0.09091361533185913,Latent-VB,60,12
737,0.09986976948842237,Latent-VB,60,13
738,0.08444902562942992,Latent-VB,60,14
739,0.09570487897253173,Latent-VB,60,15
740,0.0886201175298426,Latent-VB,60,16
741,0.08954074140185085,Latent-VB,60,17
742,0.09218571801942288,Latent-VB,60,18
743,0.08197114067379323,Latent-VB,60,19
744,0.08994607291264724,Latent-VB,60,20
745,0.0929165346804936,Latent-VB,60,21
746,0.07724027719608145,Latent-VB,60,22
747,0.09686363674303904,Latent-VB,60,23
748,0.09671863155660436,Latent-VB,60,24
749,0.0936083724270001,Latent-VB,60,25
750,0.11651474916612616,Average,70,1
751,0.09074588083492062,Average,70,2
752,0.10093661276760034,Average,70,3
753,0.10910478275015632,Average,70,4
754,0.08101504819448617,Average,70,5
755,0.1050835902968664,Average,70,6
756,0.11864862598990765,Average,70,7
757,0.10993018103203876,Average,70,8
758,0.08750075861797223,Average,70,9
759,0.1060026402916094,Average,70,10
760,0.09845648932078237,Average,70,11
761,0.10215341122375317,Average,70,12
762,0.09579130327070318,Average,70,13
763,0.09365641370970684,Average,70,14
764,0.08850331828960094,Average,70,15
765,0.08686561339435295,Average,70,16
766,0.0943229516136082,Average,70,17
767,0.0992712910305693,Average,70,18
768,0.10054674455659617,Average,70,19
769,0.09739810090505954,Average,70,20
770,0.101155876797254,Average,70,21
771,0.09993844314599078,Average,70,22
772,0.08822751952647938,Average,70,23
773,0.10529807292464502,Average,70,24
774,0.1081489110254216,Average,70,25
775,0.15655556643998156,Ind-ML,70,1
776,0.15173119354232026,Ind-ML,70,2
777,0.13834430190993474,Ind-ML,70,3
778,0.1718335747051408,Ind-ML,70,4
779,0.15243770350830774,Ind-ML,70,5
780,0.17933150490824296,Ind-ML,70,6
781,0.15173642535598933,Ind-ML,70,7
782,0.24480573465594999,Ind-ML,70,8
783,0.21276096290212612,Ind-ML,70,9
784,0.15792525406669228,Ind-ML,70,10
785,0.19537582474546475,Ind-ML,70,11
786,0.16752291744578932,Ind-ML,70,12
787,0.17642675529856347,Ind-ML,70,13
788,0.175745754062066,Ind-ML,70,14
789,0.14857497975285675,Ind-ML,70,15
790,0.2056054468003932,Ind-ML,70,16
791,0.22528956689878674,Ind-ML,70,17
792,0.15298813532563116,Ind-ML,70,18
793,0.16577778448639108,Ind-ML,70,19
794,0.20342916732521646,Ind-ML,70,20
795,0.1788135707967481,Ind-ML,70,21
796,0.2166786035423634,Ind-ML,70,22
797,0.20511036159530155,Ind-ML,70,23
798,0.19042631608847446,Ind-ML,70,24
799,0.1979816129324374,Ind-ML,70,25
800,0.11608759982792878,Ind-VB,70,1
801,0.09022288351592883,Ind-VB,70,2
802,0.10052267535944044,Ind-VB,70,3
803,0.10836585386896654,Ind-VB,70,4
804,0.08068988370189528,Ind-VB,70,5
805,0.10453498440095224,Ind-VB,70,6
806,0.11799984528756607,Ind-VB,70,7
807,0.10951840776844317,Ind-VB,70,8
808,0.08690026111778804,Ind-VB,70,9
809,0.10554209526162632,Ind-VB,70,10
810,0.09801828864563962,Ind-VB,70,11
811,0.1014920348687309,Ind-VB,70,12
812,0.09533842906811582,Ind-VB,70,13
813,0.09298792004920227,Ind-VB,70,14
814,0.08817400863066109,Ind-VB,70,15
815,0.08644855250209266,Ind-VB,70,16
816,0.09408688890961217,Ind-VB,70,17
817,0.0987960798407564,Ind-VB,70,18
818,0.10016584367288768,Ind-VB,70,19
819,0.09692690789864823,Ind-VB,70,20
820,0.10076271347148928,Ind-VB,70,21
821,0.09955856943013998,Ind-VB,70,22
822,0.08784414136966424,Ind-VB,70,23
823,0.10486579785579644,Ind-VB,70,24
824,0.1078076898116633,Ind-VB,70,25
825,0.10238756078368699,Latent-ML,70,1
826,0.07161908407641661,Latent-ML,70,2
827,0.07905559912197617,Latent-ML,70,3
828,0.09161257429723776,Latent-ML,70,4
829,0.07214702871808834,Latent-ML,70,5
830,0.08183591354495612,Latent-ML,70,6
831,0.09141953522916857,Latent-ML,70,7
832,0.09440988959570948,Latent-ML,70,8
833,0.07169768852547566,Latent-ML,70,9
834,0.08884322426643751,Latent-ML,70,10
835,0.0761390292782909,Latent-ML,70,11
836,0.07605392857015289,Latent-ML,70,12
837,0.07862279069182827,Latent-ML,70,13
838,0.07072607308848453,Latent-ML,70,14
839,0.07735353895280993,Latent-ML,70,15
840,0.06490573271340325,Latent-ML,70,16
841,0.07598763130016019,Latent-ML,70,17
842,0.0833141077042938,Latent-ML,70,18
843,0.08219809592175664,Latent-ML,70,19
844,0.08151971357786478,Latent-ML,70,20
845,0.08626752670365223,Latent-ML,70,21
846,0.07359642873091186,Latent-ML,70,22
847,0.07365855852363437,Latent-ML,70,23
848,0.08172651682828867,Latent-ML,70,24
849,0.09190399411426607,Latent-ML,70,25
850,0.10160660355759096,Latent-VB,70,1
851,0.08622640381513713,Latent-VB,70,2
852,0.09056769338223827,Latent-VB,70,3
853,0.09921516151425208,Latent-VB,70,4
854,0.07567381853112871,Latent-VB,70,5
855,0.09567086365428007,Latent-VB,70,6
856,0.1035423457914708,Latent-VB,70,7
857,0.09798840615176672,Latent-VB,70,8
858,0.08120231308566074,Latent-VB,70,9
859,0.09564359648915327,Latent-VB,70,10
860,0.09323177442056092,Latent-VB,70,11
861,0.09520548807461797,Latent-VB,70,12
862,0.0882252635045813,Latent-VB,70,13
863,0.08531484050809651,Latent-VB,70,14
864,0.06429162551053784,Latent-VB,70,15
865,0.08303497941494432,Latent-VB,70,16
866,0.08728034225482019,Latent-VB,70,17
867,0.09022838371446898,Latent-VB,70,18
868,0.09162340223774648,Latent-VB,70,19
869,0.06946057118387418,Latent-VB,70,20
870,0.09226033936509316,Latent-VB,70,21
871,0.09081312527698507,Latent-VB,70,22
872,0.08053618519174269,Latent-VB,70,23
873,0.09482394828690736,Latent-VB,70,24
874,0.09853769279887528,Latent-VB,70,25
875,0.10619665568664477,Average,80,1
876,0.09205323324341518,Average,80,2
877,0.09220710377577664,Average,80,3
878,0.09765161914968944,Average,80,4
879,0.11315512048936766,Average,80,5
880,0.09825063762151058,Average,80,6
881,0.10252866615060073,Average,80,7
882,0.10656366812905907,Average,80,8
883,0.1111309903663692,Average,80,9
884,0.10142599221175852,Average,80,10
885,0.08080792335417238,Average,80,11
886,0.1141059415657753,Average,80,12
887,0.10107152221795332,Average,80,13
888,0.10391541701980814,Average,80,14
889,0.12807529769070972,Average,80,15
890,0.0860333583771486,Average,80,16
891,0.0976227499892465,Average,80,17
892,0.09843331563535412,Average,80,18
893,0.08425006825990282,Average,80,19
894,0.09700842543086123,Average,80,20
895,0.10824961878156428,Average,80,21
896,0.09359960624557648,Average,80,22
897,0.0859132969091745,Average,80,23
898,0.09873569691493833,Average,80,24
899,0.0943882041224845,Average,80,25
900,0.16729745501498572,Ind-ML,80,1
901,0.1962330039776515,Ind-ML,80,2
902,0.2255897815404808,Ind-ML,80,3
903,0.14961396271821692,Ind-ML,80,4
904,0.2767697551357853,Ind-ML,80,5
905,0.18509083622310654,Ind-ML,80,6
906,0.2076390412008854,Ind-ML,80,7
907,0.202951174110852,Ind-ML,80,8
908,0.20104436227990727,Ind-ML,80,9
909,0.210972266290546,Ind-ML,80,10
910,0.19409939558368225,Ind-ML,80,11
911,0.23581298556929334,Ind-ML,80,12
912,0.20923755163453966,Ind-ML,80,13
913,0.21917045357462048,Ind-ML,80,14
914,0.24028432307216915,Ind-ML,80,15
915,0.19066004356538013,Ind-ML,80,16
916,0.23805302750719684,Ind-ML,80,17
917,0.2283285229458463,Ind-ML,80,18
918,0.26235268780143645,Ind-ML,80,19
919,0.22266775432856697,Ind-ML,80,20
920,0.2708856213646229,Ind-ML,80,21
921,0.19221354782841155,Ind-ML,80,22
922,0.17310703065379482,Ind-ML,80,23
923,0.24238981530382475,Ind-ML,80,24
924,0.17395456031126189,Ind-ML,80,25
925,0.10575884725671444,Ind-VB,80,1
926,0.09140612983997352,Ind-VB,80,2
927,0.09208713282915706,Ind-VB,80,3
928,0.09726509535534172,Ind-VB,80,4
929,0.11291923832094485,Ind-VB,80,5
930,0.09782061266564376,Ind-VB,80,6
931,0.10200249512547213,Ind-VB,80,7
932,0.10627670411691846,Ind-VB,80,8
933,0.11069954585318907,Ind-VB,80,9
934,0.10088707589179592,Ind-VB,80,10
935,0.08039122779322114,Ind-VB,80,11
936,0.11351600722026775,Ind-VB,80,12
937,0.10065313159281193,Ind-VB,80,13
938,0.10352369103997217,Ind-VB,80,14
939,0.1275842431662307,Ind-VB,80,15
940,0.08531229570299982,Ind-VB,80,16
941,0.0973147251172029,Ind-VB,80,17
942,0.09818777695409643,Ind-VB,80,18
943,0.0837322849020837,Ind-VB,80,19
944,0.09671660011246806,Ind-VB,80,20
945,0.10787072150357346,Ind-VB,80,21
946,0.09296930415221297,Ind-VB,80,22
947,0.08540585253932552,Ind-VB,80,23
948,0.09845966016438013,Ind-VB,80,24
949,0.0938649304482533,Ind-VB,80,25
950,0.09158348602505696,Latent-ML,80,1
951,0.0785441226707435,Latent-ML,80,2
952,0.08333639149748186,Latent-ML,80,3
953,0.0836209960064964,Latent-ML,80,4
954,0.1002131543861189,Latent-ML,80,5
955,0.08320340817650322,Latent-ML,80,6
956,0.08254974750148636,Latent-ML,80,7
957,0.08834914716516655,Latent-ML,80,8
958,0.10007084385506752,Latent-ML,80,9
959,0.07829679075374177,Latent-ML,80,10
960,0.0714692138834588,Latent-ML,80,11
961,0.10083443557810644,Latent-ML,80,12
962,0.08811136773892611,Latent-ML,80,13
963,0.09107101127076607,Latent-ML,80,14
964,0.11845061016595727,Latent-ML,80,15
965,0.06921182314542126,Latent-ML,80,16
966,0.08536681846897934,Latent-ML,80,17
967,0.08571750127069773,Latent-ML,80,18
968,0.07808846656866948,Latent-ML,80,19
969,0.08568622441930576,Latent-ML,80,20
970,0.07716911056085274,Latent-ML,80,21
971,0.07277441114385269,Latent-ML,80,22
972,0.06786551377333383,Latent-ML,80,23
973,0.07765593039060485,Latent-ML,80,24
974,0.0873005349105556,Latent-ML,80,25
975,0.09440235755242013,Latent-VB,80,1
976,0.08580545764948329,Latent-VB,80,2
977,0.08330080500636493,Latent-VB,80,3
978,0.09035324767028917,Latent-VB,80,4
979,0.10264156117254512,Latent-VB,80,5
980,0.0872516760606676,Latent-VB,80,6
981,0.09265998654609896,Latent-VB,80,7
982,0.0945334294245536,Latent-VB,80,8
983,0.10020388802410833,Latent-VB,80,9
984,0.09265984608512746,Latent-VB,80,10
985,0.07544290884298616,Latent-VB,80,11
986,0.10285826199515807,Latent-VB,80,12
987,0.08942756166959373,Latent-VB,80,13
988,0.09287289548916786,Latent-VB,80,14
989,0.11341657557383147,Latent-VB,80,15
990,0.08024296356901728,Latent-VB,80,16
991,0.09084734557632694,Latent-VB,80,17
992,0.08800297122389412,Latent-VB,80,18
993,0.07633675201914546,Latent-VB,80,19
994,0.08897680993291829,Latent-VB,80,20
995,0.09790065310753088,Latent-VB,80,21
996,0.08669675987997147,Latent-VB,80,22
997,0.07635810069149973,Latent-VB,80,23
998,0.09117049869647052,Latent-VB,80,24
999,0.08580157664500314,Latent-VB,80,25
1000,0.13092027467047554,Average,90,1
1001,0.10838466213014733,Average,90,2
1002,0.11136474390060846,Average,90,3
1003,0.10018880350154903,Average,90,4
1004,0.11164243081407313,Average,90,5
1005,0.1283727249230795,Average,90,6
1006,0.10501594341531743,Average,90,7
1007,0.09803809292535412,Average,90,8
1008,0.09175680722718092,Average,90,9
1009,0.1056826734136492,Average,90,10
1010,0.11396870954704776,Average,90,11
1011,0.12119037881918884,Average,90,12
1012,0.12356229963771515,Average,90,13
1013,0.08433564734519408,Average,90,14
1014,0.09765838114982216,Average,90,15
1015,0.111901867432719,Average,90,16
1016,0.10418396948609136,Average,90,17
1017,0.10212828152176592,Average,90,18
1018,0.11941689114120245,Average,90,19
1019,0.08943873392626292,Average,90,20
1020,0.08741648083692323,Average,90,21
1021,0.10238551721491344,Average,90,22
1022,0.11012114125314183,Average,90,23
1023,0.10005729864861733,Average,90,24
1024,0.09953472813552587,Average,90,25
1025,0.1807182330154012,Ind-ML,90,1
1026,0.19383810033367013,Ind-ML,90,2
1027,0.1595329978485336,Ind-ML,90,3
1028,0.18681545432282745,Ind-ML,90,4
1029,0.13405131846526536,Ind-ML,90,5
1030,0.1926676864567659,Ind-ML,90,6
1031,0.1598584819126308,Ind-ML,90,7
1032,0.2106236031741232,Ind-ML,90,8
1033,0.17668067252621728,Ind-ML,90,9
1034,0.19757142203977468,Ind-ML,90,10
1035,0.16804641203140147,Ind-ML,90,11
1036,0.14176032847157785,Ind-ML,90,12
1037,0.21175293151382107,Ind-ML,90,13
1038,0.17266774004663302,Ind-ML,90,14
1039,0.2253338392299657,Ind-ML,90,15
1040,0.23416404928106366,Ind-ML,90,16
1041,0.19518845659523246,Ind-ML,90,17
1042,0.14713470683948965,Ind-ML,90,18
1043,0.19754440163780945,Ind-ML,90,19
1044,0.17813275055670108,Ind-ML,90,20
1045,0.1486245573592086,Ind-ML,90,21
1046,0.1919701770154696,Ind-ML,90,22
1047,0.16813395520846994,Ind-ML,90,23
1048,0.13505944301130804,Ind-ML,90,24
1049,0.1471637848211605,Ind-ML,90,25
1050,0.13046883496996312,Ind-VB,90,1
1051,0.1079874646117081,Ind-VB,90,2
1052,0.11077759563015434,Ind-VB,90,3
1053,0.09976790661691114,Ind-VB,90,4
1054,0.1110880509131368,Ind-VB,90,5
1055,0.12792125131759124,Ind-VB,90,6
1056,0.1045366878031924,Ind-VB,90,7
1057,0.09740710256858597,Ind-VB,90,8
1058,0.09128754545833452,Ind-VB,90,9
1059,0.10525928755202396,Ind-VB,90,10
1060,0.11361127166565566,Ind-VB,90,11
1061,0.12063668631001552,Ind-VB,90,12
1062,0.12297063692354168,Ind-VB,90,13
1063,0.08390162293962078,Ind-VB,90,14
1064,0.09710324000932123,Ind-VB,90,15
1065,0.11154191104542563,Ind-VB,90,16
1066,0.1036113882388493,Ind-VB,90,17
1067,0.10155974165918416,Ind-VB,90,18
1068,0.11880902836057593,Ind-VB,90,19
1069,0.0890822721137107,Ind-VB,90,20
1070,0.08685799834189836,Ind-VB,90,21
1071,0.10189737039614208,Ind-VB,90,22
1072,0.10971364967600387,Ind-VB,90,23
1073,0.09944053468357232,Ind-VB,90,24
1074,0.09909092001383396,Ind-VB,90,25
1075,0.10003642133600524,Latent-ML,90,1
1076,0.0864368769591482,Latent-ML,90,2
1077,0.0914848987630498,Latent-ML,90,3
1078,0.08086191943036898,Latent-ML,90,4
1079,0.08771634961193846,Latent-ML,90,5
1080,0.10644744985078697,Latent-ML,90,6
1081,0.09163196297318699,Latent-ML,90,7
1082,0.07230816943700435,Latent-ML,90,8
1083,0.08120681149811247,Latent-ML,90,9
1084,0.08411051069496006,Latent-ML,90,10
1085,0.07870696208596371,Latent-ML,90,11
1086,0.08908444475230655,Latent-ML,90,12
1087,0.09207370124532374,Latent-ML,90,13
1088,0.07931734852313346,Latent-ML,90,14
1089,0.07326420160733121,Latent-ML,90,15
1090,0.08807163095972606,Latent-ML,90,16
1091,0.0809628850357922,Latent-ML,90,17
1092,0.07807366920814532,Latent-ML,90,18
1093,0.08663884435834569,Latent-ML,90,19
1094,0.0704471327630708,Latent-ML,90,20
1095,0.06951381098686346,Latent-ML,90,21
1096,0.07628604504746607,Latent-ML,90,22
1097,0.08751529399954461,Latent-ML,90,23
1098,0.07641854175776515,Latent-ML,90,24
1099,0.08183176836913766,Latent-ML,90,25
1100,0.11570587662121573,Latent-VB,90,1
1101,0.09939166545597186,Latent-VB,90,2
1102,0.0999357364939584,Latent-VB,90,3
1103,0.09193050180808207,Latent-VB,90,4
1104,0.1040984097225944,Latent-VB,90,5
1105,0.11735672098328095,Latent-VB,90,6
1106,0.0952657132350056,Latent-VB,90,7
1107,0.08971480910146927,Latent-VB,90,8
1108,0.08583612669770369,Latent-VB,90,9
1109,0.09364654341450578,Latent-VB,90,10
1110,0.1002245388100262,Latent-VB,90,11
1111,0.1098041860147879,Latent-VB,90,12
1112,0.10842979168468447,Latent-VB,90,13
1113,0.07635209547593486,Latent-VB,90,14
1114,0.09026090184249576,Latent-VB,90,15
1115,0.09958889545825368,Latent-VB,90,16
1116,0.09627264931459316,Latent-VB,90,17
1117,0.09482482685804404,Latent-VB,90,18
1118,0.10603678177325716,Latent-VB,90,19
1119,0.08096765761781062,Latent-VB,90,20
1120,0.07832173186778371,Latent-VB,90,21
1121,0.08913048483086923,Latent-VB,90,22
1122,0.0969593945509803,Latent-VB,90,23
1123,0.09331603629518542,Latent-VB,90,24
1124,0.09165423377530901,Latent-VB,90,25
1125,0.0997773339676034,Average,100,1
1126,0.09112323276120506,Average,100,2
1127,0.09262336025366208,Average,100,3
1128,0.13591827476626242,Average,100,4
1129,0.07461296018914064,Average,100,5
1130,0.07807006038712368,Average,100,6
1131,0.08690501319111979,Average,100,7
1132,0.10683002270617988,Average,100,8
1133,0.10849027229685376,Average,100,9
1134,0.09557591018533937,Average,100,10
1135,0.11865130990470195,Average,100,11
1136,0.0956112238483568,Average,100,12
1137,0.10862288820799576,Average,100,13
1138,0.10238991802755104,Average,100,14
1139,0.09885242102324718,Average,100,15
1140,0.1080098767495936,Average,100,16
1141,0.08451494173166686,Average,100,17
1142,0.11501029480617905,Average,100,18
1143,0.0723106686885917,Average,100,19
1144,0.11773283250663726,Average,100,20
1145,0.08792270242659704,Average,100,21
1146,0.099334607866125,Average,100,22
1147,0.10240966462073103,Average,100,23
1148,0.10847291057687182,Average,100,24
1149,0.09457811211888924,Average,100,25
1150,0.18757163630479615,Ind-ML,100,1
1151,0.23126208954546554,Ind-ML,100,2
1152,0.2109492210130353,Ind-ML,100,3
1153,0.2731838001283187,Ind-ML,100,4
1154,0.2204055628438296,Ind-ML,100,5
1155,0.3062605570826183,Ind-ML,100,6
1156,0.17042283816610992,Ind-ML,100,7
1157,0.2160611290555833,Ind-ML,100,8
1158,0.2485368050586057,Ind-ML,100,9
1159,0.2708176589031912,Ind-ML,100,10
1160,0.2871069876196068,Ind-ML,100,11
1161,0.2290492269771568,Ind-ML,100,12
1162,0.2605161891807764,Ind-ML,100,13
1163,0.2803197655636693,Ind-ML,100,14
1164,0.3288546785085275,Ind-ML,100,15
1165,0.2634248924362927,Ind-ML,100,16
1166,0.34872529222641835,Ind-ML,100,17
1167,0.2499036320132429,Ind-ML,100,18
1168,0.18760747776958447,Ind-ML,100,19
1169,0.2955134649520549,Ind-ML,100,20
1170,0.25503182355133386,Ind-ML,100,21
1171,0.15394052923984056,Ind-ML,100,22
1172,0.3033083297666335,Ind-ML,100,23
1173,0.2198582308219041,Ind-ML,100,24
1174,0.27496291901104736,Ind-ML,100,25
1175,0.09893505573216604,Ind-VB,100,1
1176,0.0908602972377308,Ind-VB,100,2
1177,0.09228884603377432,Ind-VB,100,3
1178,0.13573071151066068,Ind-VB,100,4
1179,0.07419867108526733,Ind-VB,100,5
1180,0.07778665979001864,Ind-VB,100,6
1181,0.08661394887572782,Ind-VB,100,7
1182,0.10619589524606636,Ind-VB,100,8
1183,0.10819764280714723,Ind-VB,100,9
1184,0.09518251401719356,Ind-VB,100,10
1185,0.11823071677372525,Ind-VB,100,11
1186,0.09497326868276784,Ind-VB,100,12
1187,0.1082658861579136,Ind-VB,100,13
1188,0.10208706075813903,Ind-VB,100,14
1189,0.09867632298508824,Ind-VB,100,15
1190,0.1079640698132664,Ind-VB,100,16
1191,0.08425040041402583,Ind-VB,100,17
1192,0.1144959040947638,Ind-VB,100,18
1193,0.07202825104235606,Ind-VB,100,19
1194,0.11742298298525182,Ind-VB,100,20
1195,0.08765364781312987,Ind-VB,100,21
1196,0.09865358687190796,Ind-VB,100,22
1197,0.10173531260673943,Ind-VB,100,23
1198,0.10792780395798833,Ind-VB,100,24
1199,0.09424216584349593,Ind-VB,100,25
1200,0.09977733396760344,Latent-ML,100,1
1201,0.09112323276120504,Latent-ML,100,2
1202,0.0926233602536621,Latent-ML,100,3
1203,0.1359182747662624,Latent-ML,100,4
1204,0.07461296018914061,Latent-ML,100,5
1205,0.07807006038712368,Latent-ML,100,6
1206,0.0869050131911198,Latent-ML,100,7
1207,0.10683002270617983,Latent-ML,100,8
1208,0.10849027229685372,Latent-ML,100,9
1209,0.09557591018533937,Latent-ML,100,10
1210,0.11865130990470195,Latent-ML,100,11
1211,0.09561122384835684,Latent-ML,100,12
1212,0.1086228882079958,Latent-ML,100,13
1213,0.10238991802755104,Latent-ML,100,14
1214,0.0988524210232472,Latent-ML,100,15
1215,0.1080098767495936,Latent-ML,100,16
1216,0.08451494173166688,Latent-ML,100,17
1217,0.11501029480617905,Latent-ML,100,18
1218,0.0723106686885917,Latent-ML,100,19
1219,0.1177328325066372,Latent-ML,100,20
1220,0.08792270242659707,Latent-ML,100,21
1221,0.099334607866125,Latent-ML,100,22
1222,0.102409664620731,Latent-ML,100,23
1223,0.10847291057687182,Latent-ML,100,24
1224,0.0945781121188892,Latent-ML,100,25
1225,0.08288075144691158,Latent-VB,100,1
1226,0.08391360705122106,Latent-VB,100,2
1227,0.08389730652493252,Latent-VB,100,3
1228,0.11423598091953195,Latent-VB,100,4
1229,0.06599575291964811,Latent-VB,100,5
1230,0.0663569842698333,Latent-VB,100,6
1231,0.0759634759014253,Latent-VB,100,7
1232,0.09405042128544984,Latent-VB,100,8
1233,0.09651300630898768,Latent-VB,100,9
1234,0.08370972575435387,Latent-VB,100,10
1235,0.10846958620308844,Latent-VB,100,11
1236,0.08282069906653618,Latent-VB,100,12
1237,0.0912812888095836,Latent-VB,100,13
1238,0.08964231785913067,Latent-VB,100,14
1239,0.08535092972289665,Latent-VB,100,15
1240,0.0920935722765069,Latent-VB,100,16
1241,0.06814383039706053,Latent-VB,100,17
1242,0.0951019047305956,Latent-VB,100,18
1243,0.06072558403958109,Latent-VB,100,19
1244,0.10112505904170484,Latent-VB,100,20
1245,0.07886258555302024,Latent-VB,100,21
1246,0.08074335875524602,Latent-VB,100,22
1247,0.08398838549922785,Latent-VB,100,23
1248,0.09786916672869654,Latent-VB,100,24
1249,0.07548777826427795,Latent-VB,100,25


==> experiments/syn_assignment_analysis_0.3_tail_strength_seeds.csv <==
,mse,method,tasks_per_worker,seed
0,0.10442459827761184,Average,10,1
1,0.09839246626279936,Average,10,2
2,0.09507313288456584,Average,10,3
3,0.1042992465665311,Average,10,4
4,0.09424711710725316,Average,10,5
5,0.1033868433405616,Average,10,6
6,0.10215735336248756,Average,10,7
7,0.10857668078197256,Average,10,8
8,0.10203101366396332,Average,10,9
9,0.09970479970533848,Average,10,10
10,0.1058252115672608,Average,10,11
11,0.10172737874485707,Average,10,12
12,0.10766095041837398,Average,10,13
13,0.08859920646617235,Average,10,14
14,0.1040508669485974,Average,10,15
15,0.08984210850927184,Average,10,16
16,0.11026481014847404,Average,10,17
17,0.0991949427784918,Average,10,18
18,0.10287728135710693,Average,10,19
19,0.10518906820734067,Average,10,20
20,0.1058922833623441,Average,10,21
21,0.11486540630849094,Average,10,22
22,0.10421037803156916,Average,10,23
23,0.10226028793854036,Average,10,24
24,0.09256051470298568,Average,10,25
25,0.27517899888710484,Ind-ML,10,1
26,0.2564541800035413,Ind-ML,10,2
27,0.26824094267779497,Ind-ML,10,3
28,0.28658834974382635,Ind-ML,10,4
29,0.2978027288883455,Ind-ML,10,5
30,0.2502261480483641,Ind-ML,10,6
31,0.2828670848159225,Ind-ML,10,7
32,0.2936034765642649,Ind-ML,10,8
33,0.2781443442595084,Ind-ML,10,9
34,0.3102802928678707,Ind-ML,10,10
35,0.27632538130093803,Ind-ML,10,11
36,0.2526095822405634,Ind-ML,10,12
37,0.28618589700104474,Ind-ML,10,13
38,0.2855252508022844,Ind-ML,10,14
39,0.2889959977921212,Ind-ML,10,15
40,0.2613046364953478,Ind-ML,10,16
41,0.2737271612001472,Ind-ML,10,17
42,0.2745953798746833,Ind-ML,10,18
43,0.2801512633796541,Ind-ML,10,19
44,0.2938021228374144,Ind-ML,10,20
45,0.2587222980633418,Ind-ML,10,21
46,0.2556533745439362,Ind-ML,10,22
47,0.2774797269521339,Ind-ML,10,23
48,0.2700876270913344,Ind-ML,10,24
49,0.2457651172859818,Ind-ML,10,25
50,0.10400413662787378,Ind-VB,10,1
51,0.09792663507501537,Ind-VB,10,2
52,0.09480216280112032,Ind-VB,10,3
53,0.10393755677210773,Ind-VB,10,4
54,0.09395046743433956,Ind-VB,10,5
55,0.10298435403392893,Ind-VB,10,6
56,0.1018156579654416,Ind-VB,10,7
57,0.10826722695702684,Ind-VB,10,8
58,0.10171356961617696,Ind-VB,10,9
59,0.09945417185259092,Ind-VB,10,10
60,0.10554378922542122,Ind-VB,10,11
61,0.10130299937930468,Ind-VB,10,12
62,0.10721064122067812,Ind-VB,10,13
63,0.08824904803856401,Ind-VB,10,14
64,0.10373344444364384,Ind-VB,10,15
65,0.08949485285148756,Ind-VB,10,16
66,0.10998513197334583,Ind-VB,10,17
67,0.0988640609151056,Ind-VB,10,18
68,0.10254263171136543,Ind-VB,10,19
69,0.1049695324050252,Ind-VB,10,20
70,0.1054374058253737,Ind-VB,10,21
71,0.1144459583534314,Ind-VB,10,22
72,0.1039001739999084,Ind-VB,10,23
73,0.10193639724556353,Ind-VB,10,24
74,0.09208156550614674,Ind-VB,10,25
75,0.10442446465703713,Latent-ML,10,1
76,0.09833912015455516,Latent-ML,10,2
77,0.0950363925257796,Latent-ML,10,3
78,0.10429823788691346,Latent-ML,10,4
79,0.09424236152965157,Latent-ML,10,5
80,0.10342286973202083,Latent-ML,10,6
81,0.1021594071138276,Latent-ML,10,7
82,0.10855690847585864,Latent-ML,10,8
83,0.10199765716434776,Latent-ML,10,9
84,0.09958833168553652,Latent-ML,10,10
85,0.10584963933902712,Latent-ML,10,11
86,0.10178442233019357,Latent-ML,10,12
87,0.10772020737089863,Latent-ML,10,13
88,0.08853875178101632,Latent-ML,10,14
89,0.10402040462886533,Latent-ML,10,15
90,0.08980746608060429,Latent-ML,10,16
91,0.1103117668374336,Latent-ML,10,17
92,0.0992398035434362,Latent-ML,10,18
93,0.10294400937004657,Latent-ML,10,19
94,0.1051534274730397,Latent-ML,10,20
95,0.10586773555800696,Latent-ML,10,21
96,0.11482053109698913,Latent-ML,10,22
97,0.10422341922226988,Latent-ML,10,23
98,0.10229083654596992,Latent-ML,10,24
99,0.0924988541944143,Latent-ML,10,25
100,0.0933328100979754,Latent-VB,10,1
101,0.094824144805202,Latent-VB,10,2
102,0.08776811982034496,Latent-VB,10,3
103,0.09411771502083356,Latent-VB,10,4
104,0.08671997821310506,Latent-VB,10,5
105,0.094528432247731,Latent-VB,10,6
106,0.0902897491121424,Latent-VB,10,7
107,0.09860734017410212,Latent-VB,10,8
108,0.09294863162687553,Latent-VB,10,9
109,0.09215466620835992,Latent-VB,10,10
110,0.09347367392329596,Latent-VB,10,11
111,0.09217346293272292,Latent-VB,10,12
112,0.09851159332508053,Latent-VB,10,13
113,0.08530011133859816,Latent-VB,10,14
114,0.09544459668164854,Latent-VB,10,15
115,0.0845969143586327,Latent-VB,10,16
116,0.10266200830726437,Latent-VB,10,17
117,0.08984979695380382,Latent-VB,10,18
118,0.09773858558111012,Latent-VB,10,19
119,0.09617434277014997,Latent-VB,10,20
120,0.09830461979741292,Latent-VB,10,21
121,0.1020585734556634,Latent-VB,10,22
122,0.0957069337337978,Latent-VB,10,23
123,0.09394049268619648,Latent-VB,10,24
124,0.08160687257620322,Latent-VB,10,25
125,0.1048819829949008,Average,20,1
126,0.09504930360766298,Average,20,2
127,0.10644496682558884,Average,20,3
128,0.09637838528140892,Average,20,4
129,0.10581505919042956,Average,20,5
130,0.0945653335962882,Average,20,6
131,0.09998978470234723,Average,20,7
132,0.08693090845489809,Average,20,8
133,0.09752278626528577,Average,20,9
134,0.09494375806666268,Average,20,10
135,0.1178439167203642,Average,20,11
136,0.09162304531080574,Average,20,12
137,0.1125232511814153,Average,20,13
138,0.09266476910543836,Average,20,14
139,0.0890609898695563,Average,20,15
140,0.10223745043944284,Average,20,16
141,0.09378422716856986,Average,20,17
142,0.11571310347243174,Average,20,18
143,0.0879779959674207,Average,20,19
144,0.11414365310186132,Average,20,20
145,0.09806406266108796,Average,20,21
146,0.10053800763435497,Average,20,22
147,0.091717959860247,Average,20,23
148,0.10189831789592774,Average,20,24
149,0.11760810876768453,Average,20,25
150,0.2273856758065844,Ind-ML,20,1
151,0.2963545440831747,Ind-ML,20,2
152,0.26489705458036344,Ind-ML,20,3
153,0.3278364683892071,Ind-ML,20,4
154,0.2483599773720937,Ind-ML,20,5
155,0.30826493288812423,Ind-ML,20,6
156,0.2858216281685215,Ind-ML,20,7
157,0.2566503367690018,Ind-ML,20,8
158,0.2394651762655357,Ind-ML,20,9
159,0.263375620887608,Ind-ML,20,10
160,0.3045734366183394,Ind-ML,20,11
161,0.23812625869650636,Ind-ML,20,12
162,0.3004107511189074,Ind-ML,20,13
163,0.2590689805491876,Ind-ML,20,14
164,0.2408660526516049,Ind-ML,20,15
165,0.2532546623248324,Ind-ML,20,16
166,0.2784952532802665,Ind-ML,20,17
167,0.25469079283616725,Ind-ML,20,18
168,0.24754866774797105,Ind-ML,20,19
169,0.30233672755658725,Ind-ML,20,20
170,0.2433251563812385,Ind-ML,20,21
171,0.2691263831141665,Ind-ML,20,22
172,0.3108026877803685,Ind-ML,20,23
173,0.2920683238273622,Ind-ML,20,24
174,0.2939313049128743,Ind-ML,20,25
175,0.10459243848709117,Ind-VB,20,1
176,0.09477852788401198,Ind-VB,20,2
177,0.10609453629122824,Ind-VB,20,3
178,0.09622174391191103,Ind-VB,20,4
179,0.10538405701049444,Ind-VB,20,5
180,0.09427451390493226,Ind-VB,20,6
181,0.09940558398872852,Ind-VB,20,7
182,0.08652212212310273,Ind-VB,20,8
183,0.09721621703007943,Ind-VB,20,9
184,0.09454272507434183,Ind-VB,20,10
185,0.11765115245454237,Ind-VB,20,11
186,0.09117441466929503,Ind-VB,20,12
187,0.11223523561726,Ind-VB,20,13
188,0.09240972645934424,Ind-VB,20,14
189,0.08864868504637154,Ind-VB,20,15
190,0.10177179171662684,Ind-VB,20,16
191,0.09339485974644192,Ind-VB,20,17
192,0.11525555894037105,Ind-VB,20,18
193,0.08760455665833883,Ind-VB,20,19
194,0.1139033867932616,Ind-VB,20,20
195,0.09767524523056488,Ind-VB,20,21
196,0.09998302731462033,Ind-VB,20,22
197,0.09135242381668653,Ind-VB,20,23
198,0.10146949582208084,Ind-VB,20,24
199,0.1172803086561757,Ind-VB,20,25
200,0.10488199824374883,Latent-ML,20,1
201,0.0950496988132758,Latent-ML,20,2
202,0.10644407026534614,Latent-ML,20,3
203,0.0963784528592287,Latent-ML,20,4
204,0.10581581981871936,Latent-ML,20,5
205,0.09456234234105973,Latent-ML,20,6
206,0.09998964370450714,Latent-ML,20,7
207,0.08692928262477309,Latent-ML,20,8
208,0.0975224263474745,Latent-ML,20,9
209,0.09494380958123053,Latent-ML,20,10
210,0.11784394420998302,Latent-ML,20,11
211,0.0916230578931193,Latent-ML,20,12
212,0.11252325905677346,Latent-ML,20,13
213,0.09266470218524207,Latent-ML,20,14
214,0.0890604790966342,Latent-ML,20,15
215,0.1022374647088976,Latent-ML,20,16
216,0.09378422015416453,Latent-ML,20,17
217,0.11571281740537773,Latent-ML,20,18
218,0.08798037667715218,Latent-ML,20,19
219,0.11414367994262732,Latent-ML,20,20
220,0.09806446513097404,Latent-ML,20,21
221,0.10053807506667492,Latent-ML,20,22
222,0.09171863514084423,Latent-ML,20,23
223,0.10189866152547207,Latent-ML,20,24
224,0.1176109853408894,Latent-ML,20,25
225,0.09216622184977988,Latent-VB,20,1
226,0.08575446450731844,Latent-VB,20,2
227,0.09739305974624624,Latent-VB,20,3
228,0.08925787911636371,Latent-VB,20,4
229,0.09564575217891767,Latent-VB,20,5
230,0.08327520013934865,Latent-VB,20,6
231,0.0939362638812634,Latent-VB,20,7
232,0.08166058629687475,Latent-VB,20,8
233,0.0900684981623401,Latent-VB,20,9
234,0.08468614783661872,Latent-VB,20,10
235,0.1095912704155554,Latent-VB,20,11
236,0.08234128883349891,Latent-VB,20,12
237,0.1007379240342317,Latent-VB,20,13
238,0.08454265386041293,Latent-VB,20,14
239,0.08075292831167773,Latent-VB,20,15
240,0.0949598946407885,Latent-VB,20,16
241,0.08826935513016022,Latent-VB,20,17
242,0.10745571028683806,Latent-VB,20,18
243,0.07894754328100625,Latent-VB,20,19
244,0.10167049117125078,Latent-VB,20,20
245,0.0887351581362027,Latent-VB,20,21
246,0.09231691037986084,Latent-VB,20,22
247,0.086680112036112,Latent-VB,20,23
248,0.09012596138340792,Latent-VB,20,24
249,0.10708333830946792,Latent-VB,20,25
250,0.09687900717085746,Average,30,1
251,0.10770105761672676,Average,30,2
252,0.10675760588887853,Average,30,3
253,0.10577813898705084,Average,30,4
254,0.10258996276790322,Average,30,5
255,0.10327195811867976,Average,30,6
256,0.09553770229048808,Average,30,7
257,0.10063490327366384,Average,30,8
258,0.09909552567206684,Average,30,9
259,0.09980675957183993,Average,30,10
260,0.09393915874891126,Average,30,11
261,0.09541103710586034,Average,30,12
262,0.10027723680105692,Average,30,13
263,0.09331805833980006,Average,30,14
264,0.10130687799667047,Average,30,15
265,0.09725432962324958,Average,30,16
266,0.0939919815412684,Average,30,17
267,0.0997547202915219,Average,30,18
268,0.08636466561400515,Average,30,19
269,0.11224118949846686,Average,30,20
270,0.10703689550323983,Average,30,21
271,0.10837889615364286,Average,30,22
272,0.0953306726449166,Average,30,23
273,0.10208335174771414,Average,30,24
274,0.10029473860287964,Average,30,25
275,0.2058875656209153,Ind-ML,30,1
276,0.17241837703030466,Ind-ML,30,2
277,0.19831531552599446,Ind-ML,30,3
278,0.1995272694044923,Ind-ML,30,4
279,0.1900477370822725,Ind-ML,30,5
280,0.15723060464355892,Ind-ML,30,6
281,0.18994306548191509,Ind-ML,30,7
282,0.19009447989139508,Ind-ML,30,8
283,0.19527920318368214,Ind-ML,30,9
284,0.14926355820056772,Ind-ML,30,10
285,0.17486189538784908,Ind-ML,30,11
286,0.14518076439192726,Ind-ML,30,12
287,0.18613942352646248,Ind-ML,30,13
288,0.14749482815992046,Ind-ML,30,14
289,0.20420022635974724,Ind-ML,30,15
290,0.17224777980397982,Ind-ML,30,16
291,0.17107119637997534,Ind-ML,30,17
292,0.2093506923585592,Ind-ML,30,18
293,0.15027689692528484,Ind-ML,30,19
294,0.20130769357832207,Ind-ML,30,20
295,0.21415477211965914,Ind-ML,30,21
296,0.1958823446772314,Ind-ML,30,22
297,0.17317366572117673,Ind-ML,30,23
298,0.14650587980597835,Ind-ML,30,24
299,0.21295355460817544,Ind-ML,30,25
300,0.09649150708373153,Ind-VB,30,1
301,0.10722397774423714,Ind-VB,30,2
302,0.10624028599242592,Ind-VB,30,3
303,0.10521163136959584,Ind-VB,30,4
304,0.1021329148676656,Ind-VB,30,5
305,0.10267080706593068,Ind-VB,30,6
306,0.09495741818312503,Ind-VB,30,7
307,0.10021432204922864,Ind-VB,30,8
308,0.09856074359688964,Ind-VB,30,9
309,0.09927809168999847,Ind-VB,30,10
310,0.0935606319918406,Ind-VB,30,11
311,0.09484607443532296,Ind-VB,30,12
312,0.09956897980106083,Ind-VB,30,13
313,0.09284138937520864,Ind-VB,30,14
314,0.10079954420886623,Ind-VB,30,15
315,0.09665453743916826,Ind-VB,30,16
316,0.09355767022308806,Ind-VB,30,17
317,0.09931951312918612,Ind-VB,30,18
318,0.08578881636513587,Ind-VB,30,19
319,0.1116485777158037,Ind-VB,30,20
320,0.10651322482974797,Ind-VB,30,21
321,0.10785470229691184,Ind-VB,30,22
322,0.09488601532451674,Ind-VB,30,23
323,0.10131547931638513,Ind-VB,30,24
324,0.09972281941449916,Ind-VB,30,25
325,0.0959791434175954,Latent-ML,30,1
326,0.09751386308145436,Latent-ML,30,2
327,0.09199396177926762,Latent-ML,30,3
328,0.08714042321836947,Latent-ML,30,4
329,0.09158345695072836,Latent-ML,30,5
330,0.08258079660827969,Latent-ML,30,6
331,0.09117747938339736,Latent-ML,30,7
332,0.0931861699027499,Latent-ML,30,8
333,0.07682637960360786,Latent-ML,30,9
334,0.08261203537482631,Latent-ML,30,10
335,0.08609730631369544,Latent-ML,30,11
336,0.0790100519362849,Latent-ML,30,12
337,0.09633793512008164,Latent-ML,30,13
338,0.08845521457193851,Latent-ML,30,14
339,0.08335159872200609,Latent-ML,30,15
340,0.08962120151084267,Latent-ML,30,16
341,0.08660228961309965,Latent-ML,30,17
342,0.08888561962868025,Latent-ML,30,18
343,0.07548339285142049,Latent-ML,30,19
344,0.09413863410446427,Latent-ML,30,20
345,0.09384380360321183,Latent-ML,30,21
346,0.0899974865273124,Latent-ML,30,22
347,0.09325918076066694,Latent-ML,30,23
348,0.08773757862185888,Latent-ML,30,24
349,0.09423960113453672,Latent-ML,30,25
350,0.08759076442605848,Latent-VB,30,1
351,0.09586106592669197,Latent-VB,30,2
352,0.0980606208761907,Latent-VB,30,3
353,0.09541085837385226,Latent-VB,30,4
354,0.0910105303890743,Latent-VB,30,5
355,0.09406178402709577,Latent-VB,30,6
356,0.08872422254615253,Latent-VB,30,7
357,0.09356647629440253,Latent-VB,30,8
358,0.08832363776124122,Latent-VB,30,9
359,0.08932735339018562,Latent-VB,30,10
360,0.08531474841473786,Latent-VB,30,11
361,0.08415131184790875,Latent-VB,30,12
362,0.08938778045985818,Latent-VB,30,13
363,0.08510436633911757,Latent-VB,30,14
364,0.09302693776408888,Latent-VB,30,15
365,0.0878175973748358,Latent-VB,30,16
366,0.08593600703925698,Latent-VB,30,17
367,0.08998002239274118,Latent-VB,30,18
368,0.08219297035497776,Latent-VB,30,19
369,0.10278481036818772,Latent-VB,30,20
370,0.09695359724303754,Latent-VB,30,21
371,0.0973698117846362,Latent-VB,30,22
372,0.08599263041460284,Latent-VB,30,23
373,0.09395910177150096,Latent-VB,30,24
374,0.0875802187176842,Latent-VB,30,25
375,0.09964006195011793,Average,40,1
376,0.10018224722864404,Average,40,2
377,0.09958138488760766,Average,40,3
378,0.08815014342414262,Average,40,4
379,0.09268071385853734,Average,40,5
380,0.1158261421553647,Average,40,6
381,0.096654822415556,Average,40,7
382,0.11012676870554436,Average,40,8
383,0.11964430697312008,Average,40,9
384,0.09170196710631777,Average,40,10
385,0.09927056914062282,Average,40,11
386,0.10365217803247302,Average,40,12
387,0.08357639102355051,Average,40,13
388,0.09649592079376018,Average,40,14
389,0.09661341308665644,Average,40,15
390,0.08741220169959288,Average,40,16
391,0.0855275019063162,Average,40,17
392,0.10843720694969272,Average,40,18
393,0.09983714784316723,Average,40,19
394,0.10293954422961284,Average,40,20
395,0.0812457967702759,Average,40,21
396,0.08599382062377484,Average,40,22
397,0.09933612791291052,Average,40,23
398,0.10660080299190422,Average,40,24
399,0.1094507094935442,Average,40,25
400,0.2624071010013613,Ind-ML,40,1
401,0.25312664895881304,Ind-ML,40,2
402,0.2657773774578881,Ind-ML,40,3
403,0.26513489211397234,Ind-ML,40,4
404,0.28587884016574505,Ind-ML,40,5
405,0.3103057491377888,Ind-ML,40,6
406,0.23020007276538246,Ind-ML,40,7
407,0.24959009051089054,Ind-ML,40,8
408,0.22901478747648765,Ind-ML,40,9
409,0.2255690899367909,Ind-ML,40,10
410,0.2555826779574769,Ind-ML,40,11
411,0.28522671407616323,Ind-ML,40,12
412,0.2591800611084191,Ind-ML,40,13
413,0.25166061623285524,Ind-ML,40,14
414,0.24019757716700335,Ind-ML,40,15
415,0.2709867307736445,Ind-ML,40,16
416,0.2911002897488639,Ind-ML,40,17
417,0.26939569818698,Ind-ML,40,18
418,0.2735768840756017,Ind-ML,40,19
419,0.2370486516141411,Ind-ML,40,20
420,0.2153224532830025,Ind-ML,40,21
421,0.2638362901139552,Ind-ML,40,22
422,0.2571792416848453,Ind-ML,40,23
423,0.26612142317245896,Ind-ML,40,24
424,0.2659089400652883,Ind-ML,40,25
425,0.0992013712724936,Ind-VB,40,1
426,0.09980205699840143,Ind-VB,40,2
427,0.09919268985638836,Ind-VB,40,3
428,0.0878330192402856,Ind-VB,40,4
429,0.09229066897056236,Ind-VB,40,5
430,0.1157078511578463,Ind-VB,40,6
431,0.09630593133642663,Ind-VB,40,7
432,0.10976768836082804,Ind-VB,40,8
433,0.11921564639863605,Ind-VB,40,9
434,0.09141335208471058,Ind-VB,40,10
435,0.09897856472588204,Ind-VB,40,11
436,0.10345848972727248,Ind-VB,40,12
437,0.08327653459097474,Ind-VB,40,13
438,0.09607660575194116,Ind-VB,40,14
439,0.09625059880736947,Ind-VB,40,15
440,0.08713708334040836,Ind-VB,40,16
441,0.08518102354878172,Ind-VB,40,17
442,0.10806148601422597,Ind-VB,40,18
443,0.09948940506312427,Ind-VB,40,19
444,0.10247979935552956,Ind-VB,40,20
445,0.08079182251774446,Ind-VB,40,21
446,0.08563807508001701,Ind-VB,40,22
447,0.09898490666387323,Ind-VB,40,23
448,0.10618125199270574,Ind-VB,40,24
449,0.10923952040000323,Ind-VB,40,25
450,0.09964006194653152,Latent-ML,40,1
451,0.10018224723035052,Latent-ML,40,2
452,0.09958138487150288,Latent-ML,40,3
453,0.08815014367485703,Latent-ML,40,4
454,0.0926807134081501,Latent-ML,40,5
455,0.11582614215435302,Latent-ML,40,6
456,0.09665482241556783,Latent-ML,40,7
457,0.11012676871080418,Latent-ML,40,8
458,0.11964430697225335,Latent-ML,40,9
459,0.09170196715365247,Latent-ML,40,10
460,0.0992705691281668,Latent-ML,40,11
461,0.10365217803270993,Latent-ML,40,12
462,0.08357639101813859,Latent-ML,40,13
463,0.09649592106068226,Latent-ML,40,14
464,0.09661341700575024,Latent-ML,40,15
465,0.08741220170445732,Latent-ML,40,16
466,0.08552750187972352,Latent-ML,40,17
467,0.10843720692222908,Latent-ML,40,18
468,0.09983714784276357,Latent-ML,40,19
469,0.10293954424247066,Latent-ML,40,20
470,0.08124579678257064,Latent-ML,40,21
471,0.08599382052192303,Latent-ML,40,22
472,0.09933612791776768,Latent-ML,40,23
473,0.1066008033048856,Latent-ML,40,24
474,0.10945070949414357,Latent-ML,40,25
475,0.08999867351698762,Latent-VB,40,1
476,0.09220899408452836,Latent-VB,40,2
477,0.09127020316228644,Latent-VB,40,3
478,0.08263488435628291,Latent-VB,40,4
479,0.08426741262680404,Latent-VB,40,5
480,0.1020750220046553,Latent-VB,40,6
481,0.08554596332680757,Latent-VB,40,7
482,0.10132478258775918,Latent-VB,40,8
483,0.1071072390068536,Latent-VB,40,9
484,0.08509825739953088,Latent-VB,40,10
485,0.09089282528281463,Latent-VB,40,11
486,0.09304350578051432,Latent-VB,40,12
487,0.07847198003945975,Latent-VB,40,13
488,0.08867850572949355,Latent-VB,40,14
489,0.0916491945554883,Latent-VB,40,15
490,0.08174002593076451,Latent-VB,40,16
491,0.07729365922385137,Latent-VB,40,17
492,0.09740205527442483,Latent-VB,40,18
493,0.08748673202994751,Latent-VB,40,19
494,0.09390696280954797,Latent-VB,40,20
495,0.07339179234698136,Latent-VB,40,21
496,0.07941068929104883,Latent-VB,40,22
497,0.08820051369360253,Latent-VB,40,23
498,0.09728293911378808,Latent-VB,40,24
499,0.09789072794546423,Latent-VB,40,25
500,0.09894585945833018,Average,50,1
501,0.09865732351539654,Average,50,2
502,0.09827413491537493,Average,50,3
503,0.10636183296663262,Average,50,4
504,0.1360263428175303,Average,50,5
505,0.09444931114930327,Average,50,6
506,0.11931177658323636,Average,50,7
507,0.0919670568054793,Average,50,8
508,0.11979250428800745,Average,50,9
509,0.10305650955722867,Average,50,10
510,0.0842692497265425,Average,50,11
511,0.0913267862172621,Average,50,12
512,0.10459069350626428,Average,50,13
513,0.0956369631716451,Average,50,14
514,0.12582075629741968,Average,50,15
515,0.09124098114626708,Average,50,16
516,0.08000385157769868,Average,50,17
517,0.10282911508714662,Average,50,18
518,0.11040951899886936,Average,50,19
519,0.11192602804117094,Average,50,20
520,0.1166890366331699,Average,50,21
521,0.1098409560884732,Average,50,22
522,0.09219031838562526,Average,50,23
523,0.10385849068383347,Average,50,24
524,0.11687274511547825,Average,50,25
525,0.2903390613316427,Ind-ML,50,1
526,0.2573601851261485,Ind-ML,50,2
527,0.3156797482581519,Ind-ML,50,3
528,0.2525680754436404,Ind-ML,50,4
529,0.3419784939926417,Ind-ML,50,5
530,0.2375796575086174,Ind-ML,50,6
531,0.262213423333766,Ind-ML,50,7
532,0.2571216025108243,Ind-ML,50,8
533,0.27926857684744355,Ind-ML,50,9
534,0.3073633022747597,Ind-ML,50,10
535,0.23910107384234125,Ind-ML,50,11
536,0.259950797077428,Ind-ML,50,12
537,0.2582001814036403,Ind-ML,50,13
538,0.29739978263486977,Ind-ML,50,14
539,0.236976219235086,Ind-ML,50,15
540,0.20410627658739386,Ind-ML,50,16
541,0.30499436875457525,Ind-ML,50,17
542,0.2935108203551001,Ind-ML,50,18
543,0.31546831060631203,Ind-ML,50,19
544,0.22858516967284934,Ind-ML,50,20
545,0.2549227973891388,Ind-ML,50,21
546,0.2951608387560206,Ind-ML,50,22
547,0.2491795581779773,Ind-ML,50,23
548,0.2792934446558176,Ind-ML,50,24
549,0.2600846603342369,Ind-ML,50,25
550,0.0984464032411336,Ind-VB,50,1
551,0.09830322847067632,Ind-VB,50,2
552,0.09802966331149213,Ind-VB,50,3
553,0.10606715588173607,Ind-VB,50,4
554,0.13594917313399402,Ind-VB,50,5
555,0.09389413381686253,Ind-VB,50,6
556,0.11888441864846698,Ind-VB,50,7
557,0.09168190939237876,Ind-VB,50,8
558,0.11944794428628353,Ind-VB,50,9
559,0.10270315871664397,Ind-VB,50,10
560,0.0838639245028706,Ind-VB,50,11
561,0.0909133358350064,Ind-VB,50,12
562,0.10412760024419368,Ind-VB,50,13
563,0.09525667167184096,Ind-VB,50,14
564,0.12556273020351194,Ind-VB,50,15
565,0.09076441418586342,Ind-VB,50,16
566,0.07966103893630294,Ind-VB,50,17
567,0.102637918504873,Ind-VB,50,18
568,0.110104035773198,Ind-VB,50,19
569,0.11143257256891323,Ind-VB,50,20
570,0.11638907727685872,Ind-VB,50,21
571,0.10955998558817476,Ind-VB,50,22
572,0.09198721562995099,Ind-VB,50,23
573,0.10352552113134704,Ind-VB,50,24
574,0.11635141700947828,Ind-VB,50,25
575,0.09894585945832793,Latent-ML,50,1
576,0.09865732351549547,Latent-ML,50,2
577,0.09827413491537353,Latent-ML,50,3
578,0.10636183296658208,Latent-ML,50,4
579,0.13602634281753026,Latent-ML,50,5
580,0.09444931114930663,Latent-ML,50,6
581,0.1193117765827809,Latent-ML,50,7
582,0.09196705680547253,Latent-ML,50,8
583,0.11979250428725033,Latent-ML,50,9
584,0.10305650955759116,Latent-ML,50,10
585,0.08426924970723468,Latent-ML,50,11
586,0.09132678621743323,Latent-ML,50,12
587,0.10459069350626472,Latent-ML,50,13
588,0.0956369631737642,Latent-ML,50,14
589,0.12582075629743386,Latent-ML,50,15
590,0.09124098114624447,Latent-ML,50,16
591,0.08000385157659823,Latent-ML,50,17
592,0.10282911508722292,Latent-ML,50,18
593,0.11040951899873322,Latent-ML,50,19
594,0.1119260280403867,Latent-ML,50,20
595,0.1166890366337505,Latent-ML,50,21
596,0.1098409560903086,Latent-ML,50,22
597,0.0921903183859347,Latent-ML,50,23
598,0.10385849068386736,Latent-ML,50,24
599,0.11687274511238895,Latent-ML,50,25
600,0.0929200064218786,Latent-VB,50,1
601,0.08880389158868619,Latent-VB,50,2
602,0.08674398920587682,Latent-VB,50,3
603,0.0957603344049118,Latent-VB,50,4
604,0.12158783844846792,Latent-VB,50,5
605,0.08473469335679379,Latent-VB,50,6
606,0.10768368489510707,Latent-VB,50,7
607,0.08663555712612328,Latent-VB,50,8
608,0.10826605335183856,Latent-VB,50,9
609,0.09248108873774966,Latent-VB,50,10
610,0.07935951975102239,Latent-VB,50,11
611,0.07887650759312473,Latent-VB,50,12
612,0.09456018555597803,Latent-VB,50,13
613,0.0868388769956889,Latent-VB,50,14
614,0.11184352422433964,Latent-VB,50,15
615,0.08237878618009598,Latent-VB,50,16
616,0.07460488683234888,Latent-VB,50,17
617,0.09754075601247247,Latent-VB,50,18
618,0.10174401916235068,Latent-VB,50,19
619,0.1057477607090807,Latent-VB,50,20
620,0.10471522687044832,Latent-VB,50,21
621,0.10110553824612956,Latent-VB,50,22
622,0.08366804772054348,Latent-VB,50,23
623,0.09457348592210088,Latent-VB,50,24
624,0.1076365157611854,Latent-VB,50,25
625,0.09222656798698732,Average,60,1
626,0.09405524603334654,Average,60,2
627,0.10315797304049833,Average,60,3
628,0.09619128642594793,Average,60,4
629,0.0966978587063238,Average,60,5
630,0.09229605752231762,Average,60,6
631,0.10407996827302067,Average,60,7
632,0.09527879965538903,Average,60,8
633,0.12295614234010868,Average,60,9
634,0.09733034754958933,Average,60,10
635,0.10947046944994072,Average,60,11
636,0.10036667229033208,Average,60,12
637,0.10605163215829316,Average,60,13
638,0.08882003051088988,Average,60,14
639,0.10338877230000257,Average,60,15
640,0.09592363181813228,Average,60,16
641,0.09868897231889164,Average,60,17
642,0.10276383983165804,Average,60,18
643,0.0887774220958888,Average,60,19
644,0.09795781276288952,Average,60,20
645,0.10095266870497918,Average,60,21
646,0.08306577436113444,Average,60,22
647,0.1069108323203135,Average,60,23
648,0.1052221993762497,Average,60,24
649,0.09909630027625188,Average,60,25
650,0.2154548311104577,Ind-ML,60,1
651,0.20956460697124954,Ind-ML,60,2
652,0.17097397378294674,Ind-ML,60,3
653,0.17462983850021738,Ind-ML,60,4
654,0.1924487873316391,Ind-ML,60,5
655,0.25920837310477673,Ind-ML,60,6
656,0.19294219829903236,Ind-ML,60,7
657,0.16868876536405855,Ind-ML,60,8
658,0.16091288443445684,Ind-ML,60,9
659,0.16203390358884395,Ind-ML,60,10
660,0.1733799736193182,Ind-ML,60,11
661,0.182480464685716,Ind-ML,60,12
662,0.26648468327692665,Ind-ML,60,13
663,0.18691634715020852,Ind-ML,60,14
664,0.2172346338900107,Ind-ML,60,15
665,0.21329188054430387,Ind-ML,60,16
666,0.168000923580645,Ind-ML,60,17
667,0.15007057329829154,Ind-ML,60,18
668,0.15486871089700652,Ind-ML,60,19
669,0.1843346806346128,Ind-ML,60,20
670,0.2383069193387517,Ind-ML,60,21
671,0.16905667029797292,Ind-ML,60,22
672,0.19563748344898188,Ind-ML,60,23
673,0.17164104856378262,Ind-ML,60,24
674,0.2273057085492884,Ind-ML,60,25
675,0.09189929670473616,Ind-VB,60,1
676,0.0936442708300537,Ind-VB,60,2
677,0.10271239438885482,Ind-VB,60,3
678,0.0955921474580185,Ind-VB,60,4
679,0.09611735993436074,Ind-VB,60,5
680,0.0919013408271094,Ind-VB,60,6
681,0.10338974501182377,Ind-VB,60,7
682,0.0947479033673221,Ind-VB,60,8
683,0.12190721987177347,Ind-VB,60,9
684,0.09666018157280193,Ind-VB,60,10
685,0.10901972013925944,Ind-VB,60,11
686,0.09983900165379993,Ind-VB,60,12
687,0.10563449198805128,Ind-VB,60,13
688,0.0883985266095003,Ind-VB,60,14
689,0.10284446450694792,Ind-VB,60,15
690,0.09566332134130108,Ind-VB,60,16
691,0.09832827670615392,Ind-VB,60,17
692,0.10211043844221332,Ind-VB,60,18
693,0.08829835960327649,Ind-VB,60,19
694,0.09737394939073392,Ind-VB,60,20
695,0.1004225693519071,Ind-VB,60,21
696,0.0824576882254955,Ind-VB,60,22
697,0.10656778858765588,Ind-VB,60,23
698,0.10462331667744962,Ind-VB,60,24
699,0.09863735331782504,Ind-VB,60,25
700,0.07457756196943416,Latent-ML,60,1
701,0.07211401532831188,Latent-ML,60,2
702,0.0772989445628636,Latent-ML,60,3
703,0.07683268924894751,Latent-ML,60,4
704,0.08476081337432492,Latent-ML,60,5
705,0.07501473819874924,Latent-ML,60,6
706,0.0885947179114404,Latent-ML,60,7
707,0.0778827427068103,Latent-ML,60,8
708,0.1074751203796148,Latent-ML,60,9
709,0.0852164738666958,Latent-ML,60,10
710,0.08330887066240937,Latent-ML,60,11
711,0.08153756738964478,Latent-ML,60,12
712,0.08464318270649042,Latent-ML,60,13
713,0.07000234087199289,Latent-ML,60,14
714,0.07909514677277367,Latent-ML,60,15
715,0.08252277570845665,Latent-ML,60,16
716,0.07915337187800754,Latent-ML,60,17
717,0.08404881183293679,Latent-ML,60,18
718,0.07535226286773743,Latent-ML,60,19
719,0.07319344688153563,Latent-ML,60,20
720,0.07765309339529339,Latent-ML,60,21
721,0.060608254475651886,Latent-ML,60,22
722,0.08152246024703337,Latent-ML,60,23
723,0.08012265613780233,Latent-ML,60,24
724,0.08641488806153373,Latent-ML,60,25
725,0.08372221359096971,Latent-VB,60,1
726,0.0859449197434503,Latent-VB,60,2
727,0.09239366712064433,Latent-VB,60,3
728,0.08974515930286674,Latent-VB,60,4
729,0.09155983153662678,Latent-VB,60,5
730,0.08500634526168709,Latent-VB,60,6
731,0.09679394794454822,Latent-VB,60,7
732,0.0874943495171582,Latent-VB,60,8
733,0.1111879074813996,Latent-VB,60,9
734,0.08872637392105458,Latent-VB,60,10
735,0.09809020637977828,Latent-VB,60,11
736,0.09091361533185913,Latent-VB,60,12
737,0.09986976948842237,Latent-VB,60,13
738,0.08444902562942992,Latent-VB,60,14
739,0.09570487897253173,Latent-VB,60,15
740,0.0886201175298426,Latent-VB,60,16
741,0.08954074140185085,Latent-VB,60,17
742,0.09218571801942288,Latent-VB,60,18
743,0.08197114067379323,Latent-VB,60,19
744,0.08994607291264724,Latent-VB,60,20
745,0.0929165346804936,Latent-VB,60,21
746,0.07724027719608145,Latent-VB,60,22
747,0.09686363674303904,Latent-VB,60,23
748,0.09671863155660436,Latent-VB,60,24
749,0.0936083724270001,Latent-VB,60,25
750,0.11651474916612616,Average,70,1
751,0.09074588083492062,Average,70,2
752,0.10093661276760034,Average,70,3
753,0.10910478275015632,Average,70,4
754,0.08101504819448617,Average,70,5
755,0.1050835902968664,Average,70,6
756,0.11864862598990765,Average,70,7
757,0.10993018103203876,Average,70,8
758,0.08750075861797223,Average,70,9
759,0.1060026402916094,Average,70,10
760,0.09845648932078237,Average,70,11
761,0.10215341122375317,Average,70,12
762,0.09579130327070318,Average,70,13
763,0.09365641370970684,Average,70,14
764,0.08850331828960094,Average,70,15
765,0.08686561339435295,Average,70,16
766,0.0943229516136082,Average,70,17
767,0.0992712910305693,Average,70,18
768,0.10054674455659617,Average,70,19
769,0.09739810090505954,Average,70,20
770,0.101155876797254,Average,70,21
771,0.09993844314599078,Average,70,22
772,0.08822751952647938,Average,70,23
773,0.10529807292464502,Average,70,24
774,0.1081489110254216,Average,70,25
775,0.15655556643998156,Ind-ML,70,1
776,0.15173119354232026,Ind-ML,70,2
777,0.13834430190993474,Ind-ML,70,3
778,0.1718335747051408,Ind-ML,70,4
779,0.15243770350830774,Ind-ML,70,5
780,0.17933150490824296,Ind-ML,70,6
781,0.15173642535598933,Ind-ML,70,7
782,0.24480573465594999,Ind-ML,70,8
783,0.21276096290212612,Ind-ML,70,9
784,0.15792525406669228,Ind-ML,70,10
785,0.19537582474546475,Ind-ML,70,11
786,0.16752291744578932,Ind-ML,70,12
787,0.17642675529856347,Ind-ML,70,13
788,0.175745754062066,Ind-ML,70,14
789,0.14857497975285675,Ind-ML,70,15
790,0.2056054468003932,Ind-ML,70,16
791,0.22528956689878674,Ind-ML,70,17
792,0.15298813532563116,Ind-ML,70,18
793,0.16577778448639108,Ind-ML,70,19
794,0.20342916732521646,Ind-ML,70,20
795,0.1788135707967481,Ind-ML,70,21
796,0.2166786035423634,Ind-ML,70,22
797,0.20511036159530155,Ind-ML,70,23
798,0.19042631608847446,Ind-ML,70,24
799,0.1979816129324374,Ind-ML,70,25
800,0.11608759982792878,Ind-VB,70,1
801,0.09022288351592883,Ind-VB,70,2
802,0.10052267535944044,Ind-VB,70,3
803,0.10836585386896654,Ind-VB,70,4
804,0.08068988370189528,Ind-VB,70,5
805,0.10453498440095224,Ind-VB,70,6
806,0.11799984528756607,Ind-VB,70,7
807,0.10951840776844317,Ind-VB,70,8
808,0.08690026111778804,Ind-VB,70,9
809,0.10554209526162632,Ind-VB,70,10
810,0.09801828864563962,Ind-VB,70,11
811,0.1014920348687309,Ind-VB,70,12
812,0.09533842906811582,Ind-VB,70,13
813,0.09298792004920227,Ind-VB,70,14
814,0.08817400863066109,Ind-VB,70,15
815,0.08644855250209266,Ind-VB,70,16
816,0.09408688890961217,Ind-VB,70,17
817,0.0987960798407564,Ind-VB,70,18
818,0.10016584367288768,Ind-VB,70,19
819,0.09692690789864823,Ind-VB,70,20
820,0.10076271347148928,Ind-VB,70,21
821,0.09955856943013998,Ind-VB,70,22
822,0.08784414136966424,Ind-VB,70,23
823,0.10486579785579644,Ind-VB,70,24
824,0.1078076898116633,Ind-VB,70,25
825,0.10238756078368699,Latent-ML,70,1
826,0.07161908407641661,Latent-ML,70,2
827,0.07905559912197617,Latent-ML,70,3
828,0.09161257429723776,Latent-ML,70,4
829,0.07214702871808834,Latent-ML,70,5
830,0.08183591354495612,Latent-ML,70,6
831,0.09141953522916857,Latent-ML,70,7
832,0.09440988959570948,Latent-ML,70,8
833,0.07169768852547566,Latent-ML,70,9
834,0.08884322426643751,Latent-ML,70,10
835,0.0761390292782909,Latent-ML,70,11
836,0.07605392857015289,Latent-ML,70,12
837,0.07862279069182827,Latent-ML,70,13
838,0.07072607308848453,Latent-ML,70,14
839,0.07735353895280993,Latent-ML,70,15
840,0.06490573271340325,Latent-ML,70,16
841,0.07598763130016019,Latent-ML,70,17
842,0.0833141077042938,Latent-ML,70,18
843,0.08219809592175664,Latent-ML,70,19
844,0.08151971357786478,Latent-ML,70,20
845,0.08626752670365223,Latent-ML,70,21
846,0.07359642873091186,Latent-ML,70,22
847,0.07365855852363437,Latent-ML,70,23
848,0.08172651682828867,Latent-ML,70,24
849,0.09190399411426607,Latent-ML,70,25
850,0.10160660355759096,Latent-VB,70,1
851,0.08622640381513713,Latent-VB,70,2
852,0.09056769338223827,Latent-VB,70,3
853,0.09921516151425208,Latent-VB,70,4
854,0.07567381853112871,Latent-VB,70,5
855,0.09567086365428007,Latent-VB,70,6
856,0.1035423457914708,Latent-VB,70,7
857,0.09798840615176672,Latent-VB,70,8
858,0.08120231308566074,Latent-VB,70,9
859,0.09564359648915327,Latent-VB,70,10
860,0.09323177442056092,Latent-VB,70,11
861,0.09520548807461797,Latent-VB,70,12
862,0.0882252635045813,Latent-VB,70,13
863,0.08531484050809651,Latent-VB,70,14
864,0.06429162551053784,Latent-VB,70,15
865,0.08303497941494432,Latent-VB,70,16
866,0.08728034225482019,Latent-VB,70,17
867,0.09022838371446898,Latent-VB,70,18
868,0.09162340223774648,Latent-VB,70,19
869,0.06946057118387418,Latent-VB,70,20
870,0.09226033936509316,Latent-VB,70,21
871,0.09081312527698507,Latent-VB,70,22
872,0.08053618519174269,Latent-VB,70,23
873,0.09482394828690736,Latent-VB,70,24
874,0.09853769279887528,Latent-VB,70,25
875,0.10619665568664477,Average,80,1
876,0.09205323324341518,Average,80,2
877,0.09220710377577664,Average,80,3
878,0.09765161914968944,Average,80,4
879,0.11315512048936766,Average,80,5
880,0.09825063762151058,Average,80,6
881,0.10252866615060073,Average,80,7
882,0.10656366812905907,Average,80,8
883,0.1111309903663692,Average,80,9
884,0.10142599221175852,Average,80,10
885,0.08080792335417238,Average,80,11
886,0.1141059415657753,Average,80,12
887,0.10107152221795332,Average,80,13
888,0.10391541701980814,Average,80,14
889,0.12807529769070972,Average,80,15
890,0.0860333583771486,Average,80,16
891,0.0976227499892465,Average,80,17
892,0.09843331563535412,Average,80,18
893,0.08425006825990282,Average,80,19
894,0.09700842543086123,Average,80,20
895,0.10824961878156428,Average,80,21
896,0.09359960624557648,Average,80,22
897,0.0859132969091745,Average,80,23
898,0.09873569691493833,Average,80,24
899,0.0943882041224845,Average,80,25
900,0.16729745501498572,Ind-ML,80,1
901,0.1962330039776515,Ind-ML,80,2
902,0.2255897815404808,Ind-ML,80,3
903,0.14961396271821692,Ind-ML,80,4
904,0.2767697551357853,Ind-ML,80,5
905,0.18509083622310654,Ind-ML,80,6
906,0.2076390412008854,Ind-ML,80,7
907,0.202951174110852,Ind-ML,80,8
908,0.20104436227990727,Ind-ML,80,9
909,0.210972266290546,Ind-ML,80,10
910,0.19409939558368225,Ind-ML,80,11
911,0.23581298556929334,Ind-ML,80,12
912,0.20923755163453966,Ind-ML,80,13
913,0.21917045357462048,Ind-ML,80,14
914,0.24028432307216915,Ind-ML,80,15
915,0.19066004356538013,Ind-ML,80,16
916,0.23805302750719684,Ind-ML,80,17
917,0.2283285229458463,Ind-ML,80,18
918,0.26235268780143645,Ind-ML,80,19
919,0.22266775432856697,Ind-ML,80,20
920,0.2708856213646229,Ind-ML,80,21
921,0.19221354782841155,Ind-ML,80,22
922,0.17310703065379482,Ind-ML,80,23
923,0.24238981530382475,Ind-ML,80,24
924,0.17395456031126189,Ind-ML,80,25
925,0.10575884725671444,Ind-VB,80,1
926,0.09140612983997352,Ind-VB,80,2
927,0.09208713282915706,Ind-VB,80,3
928,0.09726509535534172,Ind-VB,80,4
929,0.11291923832094485,Ind-VB,80,5
930,0.09782061266564376,Ind-VB,80,6
931,0.10200249512547213,Ind-VB,80,7
932,0.10627670411691846,Ind-VB,80,8
933,0.11069954585318907,Ind-VB,80,9
934,0.10088707589179592,Ind-VB,80,10
935,0.08039122779322114,Ind-VB,80,11
936,0.11351600722026775,Ind-VB,80,12
937,0.10065313159281193,Ind-VB,80,13
938,0.10352369103997217,Ind-VB,80,14
939,0.1275842431662307,Ind-VB,80,15
940,0.08531229570299982,Ind-VB,80,16
941,0.0973147251172029,Ind-VB,80,17
942,0.09818777695409643,Ind-VB,80,18
943,0.0837322849020837,Ind-VB,80,19
944,0.09671660011246806,Ind-VB,80,20
945,0.10787072150357346,Ind-VB,80,21
946,0.09296930415221297,Ind-VB,80,22
947,0.08540585253932552,Ind-VB,80,23
948,0.09845966016438013,Ind-VB,80,24
949,0.0938649304482533,Ind-VB,80,25
950,0.09158348602505696,Latent-ML,80,1
951,0.0785441226707435,Latent-ML,80,2
952,0.08333639149748186,Latent-ML,80,3
953,0.0836209960064964,Latent-ML,80,4
954,0.1002131543861189,Latent-ML,80,5
955,0.08320340817650322,Latent-ML,80,6
956,0.08254974750148636,Latent-ML,80,7
957,0.08834914716516655,Latent-ML,80,8
958,0.10007084385506752,Latent-ML,80,9
959,0.07829679075374177,Latent-ML,80,10
960,0.0714692138834588,Latent-ML,80,11
961,0.10083443557810644,Latent-ML,80,12
962,0.08811136773892611,Latent-ML,80,13
963,0.09107101127076607,Latent-ML,80,14
964,0.11845061016595727,Latent-ML,80,15
965,0.06921182314542126,Latent-ML,80,16
966,0.08536681846897934,Latent-ML,80,17
967,0.08571750127069773,Latent-ML,80,18
968,0.07808846656866948,Latent-ML,80,19
969,0.08568622441930576,Latent-ML,80,20
970,0.07716911056085274,Latent-ML,80,21
971,0.07277441114385269,Latent-ML,80,22
972,0.06786551377333383,Latent-ML,80,23
973,0.07765593039060485,Latent-ML,80,24
974,0.0873005349105556,Latent-ML,80,25
975,0.09440235755242013,Latent-VB,80,1
976,0.08580545764948329,Latent-VB,80,2
977,0.08330080500636493,Latent-VB,80,3
978,0.09035324767028917,Latent-VB,80,4
979,0.10264156117254512,Latent-VB,80,5
980,0.0872516760606676,Latent-VB,80,6
981,0.09265998654609896,Latent-VB,80,7
982,0.0945334294245536,Latent-VB,80,8
983,0.10020388802410833,Latent-VB,80,9
984,0.09265984608512746,Latent-VB,80,10
985,0.07544290884298616,Latent-VB,80,11
986,0.10285826199515807,Latent-VB,80,12
987,0.08942756166959373,Latent-VB,80,13
988,0.09287289548916786,Latent-VB,80,14
989,0.11341657557383147,Latent-VB,80,15
990,0.08024296356901728,Latent-VB,80,16
991,0.09084734557632694,Latent-VB,80,17
992,0.08800297122389412,Latent-VB,80,18
993,0.07633675201914546,Latent-VB,80,19
994,0.08897680993291829,Latent-VB,80,20
995,0.09790065310753088,Latent-VB,80,21
996,0.08669675987997147,Latent-VB,80,22
997,0.07635810069149973,Latent-VB,80,23
998,0.09117049869647052,Latent-VB,80,24
999,0.08580157664500314,Latent-VB,80,25
1000,0.13092027467047554,Average,90,1
1001,0.10838466213014733,Average,90,2
1002,0.11136474390060846,Average,90,3
1003,0.10018880350154903,Average,90,4
1004,0.11164243081407313,Average,90,5
1005,0.1283727249230795,Average,90,6
1006,0.10501594341531743,Average,90,7
1007,0.09803809292535412,Average,90,8
1008,0.09175680722718092,Average,90,9
1009,0.1056826734136492,Average,90,10
1010,0.11396870954704776,Average,90,11
1011,0.12119037881918884,Average,90,12
1012,0.12356229963771515,Average,90,13
1013,0.08433564734519408,Average,90,14
1014,0.09765838114982216,Average,90,15
1015,0.111901867432719,Average,90,16
1016,0.10418396948609136,Average,90,17
1017,0.10212828152176592,Average,90,18
1018,0.11941689114120245,Average,90,19
1019,0.08943873392626292,Average,90,20
1020,0.08741648083692323,Average,90,21
1021,0.10238551721491344,Average,90,22
1022,0.11012114125314183,Average,90,23
1023,0.10005729864861733,Average,90,24
1024,0.09953472813552587,Average,90,25
1025,0.1807182330154012,Ind-ML,90,1
1026,0.19383810033367013,Ind-ML,90,2
1027,0.1595329978485336,Ind-ML,90,3
1028,0.18681545432282745,Ind-ML,90,4
1029,0.13405131846526536,Ind-ML,90,5
1030,0.1926676864567659,Ind-ML,90,6
1031,0.1598584819126308,Ind-ML,90,7
1032,0.2106236031741232,Ind-ML,90,8
1033,0.17668067252621728,Ind-ML,90,9
1034,0.19757142203977468,Ind-ML,90,10
1035,0.16804641203140147,Ind-ML,90,11
1036,0.14176032847157785,Ind-ML,90,12
1037,0.21175293151382107,Ind-ML,90,13
1038,0.17266774004663302,Ind-ML,90,14
1039,0.2253338392299657,Ind-ML,90,15
1040,0.23416404928106366,Ind-ML,90,16
1041,0.19518845659523246,Ind-ML,90,17
1042,0.14713470683948965,Ind-ML,90,18
1043,0.19754440163780945,Ind-ML,90,19
1044,0.17813275055670108,Ind-ML,90,20
1045,0.1486245573592086,Ind-ML,90,21
1046,0.1919701770154696,Ind-ML,90,22
1047,0.16813395520846994,Ind-ML,90,23
1048,0.13505944301130804,Ind-ML,90,24
1049,0.1471637848211605,Ind-ML,90,25
1050,0.13046883496996312,Ind-VB,90,1
1051,0.1079874646117081,Ind-VB,90,2
1052,0.11077759563015434,Ind-VB,90,3
1053,0.09976790661691114,Ind-VB,90,4
1054,0.1110880509131368,Ind-VB,90,5
1055,0.12792125131759124,Ind-VB,90,6
1056,0.1045366878031924,Ind-VB,90,7
1057,0.09740710256858597,Ind-VB,90,8
1058,0.09128754545833452,Ind-VB,90,9
1059,0.10525928755202396,Ind-VB,90,10
1060,0.11361127166565566,Ind-VB,90,11
1061,0.12063668631001552,Ind-VB,90,12
1062,0.12297063692354168,Ind-VB,90,13
1063,0.08390162293962078,Ind-VB,90,14
1064,0.09710324000932123,Ind-VB,90,15
1065,0.11154191104542563,Ind-VB,90,16
1066,0.1036113882388493,Ind-VB,90,17
1067,0.10155974165918416,Ind-VB,90,18
1068,0.11880902836057593,Ind-VB,90,19
1069,0.0890822721137107,Ind-VB,90,20
1070,0.08685799834189836,Ind-VB,90,21
1071,0.10189737039614208,Ind-VB,90,22
1072,0.10971364967600387,Ind-VB,90,23
1073,0.09944053468357232,Ind-VB,90,24
1074,0.09909092001383396,Ind-VB,90,25
1075,0.10003642133600524,Latent-ML,90,1
1076,0.0864368769591482,Latent-ML,90,2
1077,0.0914848987630498,Latent-ML,90,3
1078,0.08086191943036898,Latent-ML,90,4
1079,0.08771634961193846,Latent-ML,90,5
1080,0.10644744985078697,Latent-ML,90,6
1081,0.09163196297318699,Latent-ML,90,7
1082,0.07230816943700435,Latent-ML,90,8
1083,0.08120681149811247,Latent-ML,90,9
1084,0.08411051069496006,Latent-ML,90,10
1085,0.07870696208596371,Latent-ML,90,11
1086,0.08908444475230655,Latent-ML,90,12
1087,0.09207370124532374,Latent-ML,90,13
1088,0.07931734852313346,Latent-ML,90,14
1089,0.07326420160733121,Latent-ML,90,15
1090,0.08807163095972606,Latent-ML,90,16
1091,0.0809628850357922,Latent-ML,90,17
1092,0.07807366920814532,Latent-ML,90,18
1093,0.08663884435834569,Latent-ML,90,19
1094,0.0704471327630708,Latent-ML,90,20
1095,0.06951381098686346,Latent-ML,90,21
1096,0.07628604504746607,Latent-ML,90,22
1097,0.08751529399954461,Latent-ML,90,23
1098,0.07641854175776515,Latent-ML,90,24
1099,0.08183176836913766,Latent-ML,90,25
1100,0.11570587662121573,Latent-VB,90,1
1101,0.09939166545597186,Latent-VB,90,2
1102,0.0999357364939584,Latent-VB,90,3
1103,0.09193050180808207,Latent-VB,90,4
1104,0.1040984097225944,Latent-VB,90,5
1105,0.11735672098328095,Latent-VB,90,6
1106,0.0952657132350056,Latent-VB,90,7
1107,0.08971480910146927,Latent-VB,90,8
1108,0.08583612669770369,Latent-VB,90,9
1109,0.09364654341450578,Latent-VB,90,10
1110,0.1002245388100262,Latent-VB,90,11
1111,0.1098041860147879,Latent-VB,90,12
1112,0.10842979168468447,Latent-VB,90,13
1113,0.07635209547593486,Latent-VB,90,14
1114,0.09026090184249576,Latent-VB,90,15
1115,0.09958889545825368,Latent-VB,90,16
1116,0.09627264931459316,Latent-VB,90,17
1117,0.09482482685804404,Latent-VB,90,18
1118,0.10603678177325716,Latent-VB,90,19
1119,0.08096765761781062,Latent-VB,90,20
1120,0.07832173186778371,Latent-VB,90,21
1121,0.08913048483086923,Latent-VB,90,22
1122,0.0969593945509803,Latent-VB,90,23
1123,0.09331603629518542,Latent-VB,90,24
1124,0.09165423377530901,Latent-VB,90,25
1125,0.0997773339676034,Average,100,1
1126,0.09112323276120506,Average,100,2
1127,0.09262336025366208,Average,100,3
1128,0.13591827476626242,Average,100,4
1129,0.07461296018914064,Average,100,5
1130,0.07807006038712368,Average,100,6
1131,0.08690501319111979,Average,100,7
1132,0.10683002270617988,Average,100,8
1133,0.10849027229685376,Average,100,9
1134,0.09557591018533937,Average,100,10
1135,0.11865130990470195,Average,100,11
1136,0.0956112238483568,Average,100,12
1137,0.10862288820799576,Average,100,13
1138,0.10238991802755104,Average,100,14
1139,0.09885242102324718,Average,100,15
1140,0.1080098767495936,Average,100,16
1141,0.08451494173166686,Average,100,17
1142,0.11501029480617905,Average,100,18
1143,0.0723106686885917,Average,100,19
1144,0.11773283250663726,Average,100,20
1145,0.08792270242659704,Average,100,21
1146,0.099334607866125,Average,100,22
1147,0.10240966462073103,Average,100,23
1148,0.10847291057687182,Average,100,24
1149,0.09457811211888924,Average,100,25
1150,0.18757163630479615,Ind-ML,100,1
1151,0.23126208954546554,Ind-ML,100,2
1152,0.2109492210130353,Ind-ML,100,3
1153,0.2731838001283187,Ind-ML,100,4
1154,0.2204055628438296,Ind-ML,100,5
1155,0.3062605570826183,Ind-ML,100,6
1156,0.17042283816610992,Ind-ML,100,7
1157,0.2160611290555833,Ind-ML,100,8
1158,0.2485368050586057,Ind-ML,100,9
1159,0.2708176589031912,Ind-ML,100,10
1160,0.2871069876196068,Ind-ML,100,11
1161,0.2290492269771568,Ind-ML,100,12
1162,0.2605161891807764,Ind-ML,100,13
1163,0.2803197655636693,Ind-ML,100,14
1164,0.3288546785085275,Ind-ML,100,15
1165,0.2634248924362927,Ind-ML,100,16
1166,0.34872529222641835,Ind-ML,100,17
1167,0.2499036320132429,Ind-ML,100,18
1168,0.18760747776958447,Ind-ML,100,19
1169,0.2955134649520549,Ind-ML,100,20
1170,0.25503182355133386,Ind-ML,100,21
1171,0.15394052923984056,Ind-ML,100,22
1172,0.3033083297666335,Ind-ML,100,23
1173,0.2198582308219041,Ind-ML,100,24
1174,0.27496291901104736,Ind-ML,100,25
1175,0.09893505573216604,Ind-VB,100,1
1176,0.0908602972377308,Ind-VB,100,2
1177,0.09228884603377432,Ind-VB,100,3
1178,0.13573071151066068,Ind-VB,100,4
1179,0.07419867108526733,Ind-VB,100,5
1180,0.07778665979001864,Ind-VB,100,6
1181,0.08661394887572782,Ind-VB,100,7
1182,0.10619589524606636,Ind-VB,100,8
1183,0.10819764280714723,Ind-VB,100,9
1184,0.09518251401719356,Ind-VB,100,10
1185,0.11823071677372525,Ind-VB,100,11
1186,0.09497326868276784,Ind-VB,100,12
1187,0.1082658861579136,Ind-VB,100,13
1188,0.10208706075813903,Ind-VB,100,14
1189,0.09867632298508824,Ind-VB,100,15
1190,0.1079640698132664,Ind-VB,100,16
1191,0.08425040041402583,Ind-VB,100,17
1192,0.1144959040947638,Ind-VB,100,18
1193,0.07202825104235606,Ind-VB,100,19
1194,0.11742298298525182,Ind-VB,100,20
1195,0.08765364781312987,Ind-VB,100,21
1196,0.09865358687190796,Ind-VB,100,22
1197,0.10173531260673943,Ind-VB,100,23
1198,0.10792780395798833,Ind-VB,100,24
1199,0.09424216584349593,Ind-VB,100,25
1200,0.09977733396760344,Latent-ML,100,1
1201,0.09112323276120504,Latent-ML,100,2
1202,0.0926233602536621,Latent-ML,100,3
1203,0.1359182747662624,Latent-ML,100,4
1204,0.07461296018914061,Latent-ML,100,5
1205,0.07807006038712368,Latent-ML,100,6
1206,0.0869050131911198,Latent-ML,100,7
1207,0.10683002270617983,Latent-ML,100,8
1208,0.10849027229685372,Latent-ML,100,9
1209,0.09557591018533937,Latent-ML,100,10
1210,0.11865130990470195,Latent-ML,100,11
1211,0.09561122384835684,Latent-ML,100,12
1212,0.1086228882079958,Latent-ML,100,13
1213,0.10238991802755104,Latent-ML,100,14
1214,0.0988524210232472,Latent-ML,100,15
1215,0.1080098767495936,Latent-ML,100,16
1216,0.08451494173166688,Latent-ML,100,17
1217,0.11501029480617905,Latent-ML,100,18
1218,0.0723106686885917,Latent-ML,100,19
1219,0.1177328325066372,Latent-ML,100,20
1220,0.08792270242659707,Latent-ML,100,21
1221,0.099334607866125,Latent-ML,100,22
1222,0.102409664620731,Latent-ML,100,23
1223,0.10847291057687182,Latent-ML,100,24
1224,0.0945781121188892,Latent-ML,100,25
1225,0.08288075144691158,Latent-VB,100,1
1226,0.08391360705122106,Latent-VB,100,2
1227,0.08389730652493252,Latent-VB,100,3
1228,0.11423598091953195,Latent-VB,100,4
1229,0.06599575291964811,Latent-VB,100,5
1230,0.0663569842698333,Latent-VB,100,6
1231,0.0759634759014253,Latent-VB,100,7
1232,0.09405042128544984,Latent-VB,100,8
1233,0.09651300630898768,Latent-VB,100,9
1234,0.08370972575435387,Latent-VB,100,10
1235,0.10846958620308844,Latent-VB,100,11
1236,0.08282069906653618,Latent-VB,100,12
1237,0.0912812888095836,Latent-VB,100,13
1238,0.08964231785913067,Latent-VB,100,14
1239,0.08535092972289665,Latent-VB,100,15
1240,0.0920935722765069,Latent-VB,100,16
1241,0.06814383039706053,Latent-VB,100,17
1242,0.0951019047305956,Latent-VB,100,18
1243,0.06072558403958109,Latent-VB,100,19
1244,0.10112505904170484,Latent-VB,100,20
1245,0.07886258555302024,Latent-VB,100,21
1246,0.08074335875524602,Latent-VB,100,22
1247,0.08398838549922785,Latent-VB,100,23
1248,0.09786916672869654,Latent-VB,100,24
1249,0.07548777826427795,Latent-VB,100,25


==> experiments/syn_budget_analysis_0.3_tail_strength.csv <==
,mse,method,tasks_per_worker
0,0.49392198279902644,Average,2
1,0.7383318209889599,Ind-ML,2
2,0.49392198279902644,Ind-VB,2
3,0.49392198270680654,Latent-ML,2
4,0.3315106614033682,Latent-VB,2
5,0.25543248936805574,Average,4
6,0.5517243286992417,Ind-ML,4
7,0.25497988946548755,Ind-VB,4
8,0.25543248924128353,Latent-ML,4
9,0.2046696313581463,Latent-VB,4
10,0.16977304533007,Average,6
11,0.43128522034175726,Ind-ML,6
12,0.16933912289262376,Ind-VB,6
13,0.1697730079437794,Latent-ML,6
14,0.14610414931713886,Latent-VB,6
15,0.12404850187870997,Average,8
16,0.3276352823162063,Ind-ML,8
17,0.12363920795721885,Ind-VB,8
18,0.12404832130158569,Latent-ML,8
19,0.11017198048978055,Latent-VB,8
20,0.10039684512568323,Average,10
21,0.2722814741842637,Ind-ML,10
22,0.10003369338591613,Ind-VB,10
23,0.10039689472536757,Latent-ML,10
24,0.09152218455702174,Latent-VB,10
25,0.08242905538850236,Average,12
26,0.21853448452177132,Ind-ML,12
27,0.08213028265789683,Ind-VB,12
28,0.08243010035531702,Latent-ML,12
29,0.07607924919136277,Latent-VB,12
30,0.07247715250819903,Average,14
31,0.1817424578471454,Ind-ML,14
32,0.07220022077271462,Ind-VB,14
33,0.07247669452931714,Latent-ML,14
34,0.06723825195406734,Latent-VB,14
35,0.06160485916848164,Average,16
36,0.15372511338883815,Ind-ML,16
37,0.061385340230758194,Ind-VB,16
38,0.06160394416835105,Latent-ML,16
39,0.05808590186892692,Latent-VB,16
40,0.057781988342999246,Average,18
41,0.12584868808330507,Ind-ML,18
42,0.05754307606037315,Ind-VB,18
43,0.05778890544163774,Latent-ML,18
44,0.05443260975782915,Latent-VB,18
45,0.050586310403344804,Average,20
46,0.10821495172068948,Ind-ML,20
47,0.05039686379316761,Ind-VB,20
48,0.05059362591000908,Latent-ML,20
49,0.04823051606194007,Latent-VB,20


==> experiments/syn_budget_analysis_0.3_tail_strength_seeds.csv <==
,mse,method,tasks_per_worker,seed
0,0.4871004430314115,Average,2,1
1,0.5217927867565981,Average,2,2
2,0.5163275653351199,Average,2,3
3,0.4962084715329162,Average,2,4
4,0.4529769101604595,Average,2,5
5,0.5027491783558788,Average,2,6
6,0.4611719967710414,Average,2,7
7,0.5044599838364411,Average,2,8
8,0.5533705387472396,Average,2,9
9,0.5488821947070098,Average,2,10
10,0.475384749602971,Average,2,11
11,0.4574974518520997,Average,2,12
12,0.4224955747719289,Average,2,13
13,0.4612240803334754,Average,2,14
14,0.5313296262820723,Average,2,15
15,0.5033517106746708,Average,2,16
16,0.4554035380168405,Average,2,17
17,0.4832500020396398,Average,2,18
18,0.527911146389258,Average,2,19
19,0.4959484157139352,Average,2,20
20,0.4607596557306344,Average,2,21
21,0.536243175432603,Average,2,22
22,0.4774047235586245,Average,2,23
23,0.4912306022483948,Average,2,24
24,0.5235750480943979,Average,2,25
25,0.7712636871603807,Ind-ML,2,1
26,0.7598284013824977,Ind-ML,2,2
27,0.6907531928013559,Ind-ML,2,3
28,0.7876177319620855,Ind-ML,2,4
29,0.8314215174411977,Ind-ML,2,5
30,0.6945481599794939,Ind-ML,2,6
31,0.6674107347349034,Ind-ML,2,7
32,0.6883556286696227,Ind-ML,2,8
33,0.8684924529618496,Ind-ML,2,9
34,0.7839540562178229,Ind-ML,2,10
35,0.7367809805701618,Ind-ML,2,11
36,0.8635834705977302,Ind-ML,2,12
37,0.5995571675246121,Ind-ML,2,13
38,0.6544389175547543,Ind-ML,2,14
39,0.8009712607169134,Ind-ML,2,15
40,0.7313443588261737,Ind-ML,2,16
41,0.7216679993863664,Ind-ML,2,17
42,0.7706165481509092,Ind-ML,2,18
43,0.7870369077239782,Ind-ML,2,19
44,0.6617611372088685,Ind-ML,2,20
45,0.6644897573088244,Ind-ML,2,21
46,0.6554775734140421,Ind-ML,2,22
47,0.6977202044061519,Ind-ML,2,23
48,0.7980766039346595,Ind-ML,2,24
49,0.7711270740886388,Ind-ML,2,25
50,0.4871004430314115,Ind-VB,2,1
51,0.5217927867565981,Ind-VB,2,2
52,0.5163275653351199,Ind-VB,2,3
53,0.4962084715329162,Ind-VB,2,4
54,0.4529769101604595,Ind-VB,2,5
55,0.5027491783558788,Ind-VB,2,6
56,0.4611719967710414,Ind-VB,2,7
57,0.5044599838364411,Ind-VB,2,8
58,0.5533705387472396,Ind-VB,2,9
59,0.5488821947070098,Ind-VB,2,10
60,0.475384749602971,Ind-VB,2,11
61,0.4574974518520996,Ind-VB,2,12
62,0.4224955747719289,Ind-VB,2,13
63,0.4612240803334754,Ind-VB,2,14
64,0.5313296262820723,Ind-VB,2,15
65,0.5033517106746708,Ind-VB,2,16
66,0.4554035380168405,Ind-VB,2,17
67,0.4832500020396398,Ind-VB,2,18
68,0.527911146389258,Ind-VB,2,19
69,0.4959484157139352,Ind-VB,2,20
70,0.4607596557306344,Ind-VB,2,21
71,0.536243175432603,Ind-VB,2,22
72,0.4774047235586244,Ind-VB,2,23
73,0.4912306022483947,Ind-VB,2,24
74,0.5235750480943979,Ind-VB,2,25
75,0.4871004430314782,Latent-ML,2,1
76,0.5217927867565979,Latent-ML,2,2
77,0.5163275653351248,Latent-ML,2,3
78,0.4962084715331103,Latent-ML,2,4
79,0.452976910248688,Latent-ML,2,5
80,0.5027491783558786,Latent-ML,2,6
81,0.4611719967710416,Latent-ML,2,7
82,0.5044599838364411,Latent-ML,2,8
83,0.5533705387476513,Latent-ML,2,9
84,0.5488821947070099,Latent-ML,2,10
85,0.475384749602984,Latent-ML,2,11
86,0.4574974518520986,Latent-ML,2,12
87,0.4224955747719293,Latent-ML,2,13
88,0.4612240803334748,Latent-ML,2,14
89,0.5313296262820723,Latent-ML,2,15
90,0.5033517106746708,Latent-ML,2,16
91,0.4554035380153287,Latent-ML,2,17
92,0.4832500020396409,Latent-ML,2,18
93,0.5279111463889042,Latent-ML,2,19
94,0.4959484157139352,Latent-ML,2,20
95,0.4607596533386673,Latent-ML,2,21
96,0.5362431754326137,Latent-ML,2,22
97,0.4774047235586542,Latent-ML,2,23
98,0.4912306022483279,Latent-ML,2,24
99,0.52357504809384,Latent-ML,2,25
100,0.3145319342055985,Latent-VB,2,1
101,0.32968340707397226,Latent-VB,2,2
102,0.33580738558616346,Latent-VB,2,3
103,0.3333862739164397,Latent-VB,2,4
104,0.32110685923784976,Latent-VB,2,5
105,0.3415888451675565,Latent-VB,2,6
106,0.31480084007853737,Latent-VB,2,7
107,0.35375524452783896,Latent-VB,2,8
108,0.35920864287026144,Latent-VB,2,9
109,0.3511254842534378,Latent-VB,2,10
110,0.3287424309773221,Latent-VB,2,11
111,0.3232818583454466,Latent-VB,2,12
112,0.3082514246978716,Latent-VB,2,13
113,0.32864717342460964,Latent-VB,2,14
114,0.3429051227530678,Latent-VB,2,15
115,0.3368215992431324,Latent-VB,2,16
116,0.33343827820047545,Latent-VB,2,17
117,0.3165210337891156,Latent-VB,2,18
118,0.32371740665678944,Latent-VB,2,19
119,0.33087886902542457,Latent-VB,2,20
120,0.32065374206533864,Latent-VB,2,21
121,0.3484870433235334,Latent-VB,2,22
122,0.3129496106458875,Latent-VB,2,23
123,0.32266612877762607,Latent-VB,2,24
124,0.3548098962409094,Latent-VB,2,25
125,0.22067683792320356,Average,4,1
126,0.2516074965179029,Average,4,2
127,0.2503617847674041,Average,4,3
128,0.26569389642029895,Average,4,4
129,0.24382455852627,Average,4,5
130,0.2529889077866617,Average,4,6
131,0.2630996378235173,Average,4,7
132,0.2657179123771558,Average,4,8
133,0.2653808403682584,Average,4,9
134,0.2489100734304027,Average,4,10
135,0.2562655913931839,Average,4,11
136,0.24230948189257606,Average,4,12
137,0.2687376212567639,Average,4,13
138,0.24280075512146546,Average,4,14
139,0.2375494888306937,Average,4,15
140,0.25259503228592056,Average,4,16
141,0.2256684842280149,Average,4,17
142,0.250252726630829,Average,4,18
143,0.2814438611191857,Average,4,19
144,0.26084070317367203,Average,4,20
145,0.2395318443899353,Average,4,21
146,0.2379724180481508,Average,4,22
147,0.2625372899353479,Average,4,23
148,0.2956611555557257,Average,4,24
149,0.30338383439885325,Average,4,25
150,0.5260766162324871,Ind-ML,4,1
151,0.5741734040919266,Ind-ML,4,2
152,0.5553903636354096,Ind-ML,4,3
153,0.5877915652655941,Ind-ML,4,4
154,0.5784744778988171,Ind-ML,4,5
155,0.563872901656279,Ind-ML,4,6
156,0.5064420980287354,Ind-ML,4,7
157,0.5681412409015341,Ind-ML,4,8
158,0.5258169393401634,Ind-ML,4,9
159,0.5067037036780311,Ind-ML,4,10
160,0.5500118734564254,Ind-ML,4,11
161,0.4764636554011089,Ind-ML,4,12
162,0.5197370236657568,Ind-ML,4,13
163,0.6381524277826822,Ind-ML,4,14
164,0.5317069245947014,Ind-ML,4,15
165,0.5746761792424846,Ind-ML,4,16
166,0.5108234477089817,Ind-ML,4,17
167,0.5517047317524172,Ind-ML,4,18
168,0.5818135125964009,Ind-ML,4,19
169,0.545111750763502,Ind-ML,4,20
170,0.5803108429396562,Ind-ML,4,21
171,0.5286443174125359,Ind-ML,4,22
172,0.5479353111336425,Ind-ML,4,23
173,0.6175214530459084,Ind-ML,4,24
174,0.54561145525586,Ind-ML,4,25
175,0.2201360154447142,Ind-VB,4,1
176,0.25114387424907825,Ind-VB,4,2
177,0.2500508256160679,Ind-VB,4,3
178,0.26527860553642824,Ind-VB,4,4
179,0.2435960624260339,Ind-VB,4,5
180,0.2525279280860965,Ind-VB,4,6
181,0.2625858108210136,Ind-VB,4,7
182,0.26522146382036826,Ind-VB,4,8
183,0.2650013824299494,Ind-VB,4,9
184,0.2483115554998529,Ind-VB,4,10
185,0.25570742396809376,Ind-VB,4,11
186,0.2418404024193245,Ind-VB,4,12
187,0.2681911228296691,Ind-VB,4,13
188,0.24244567056197425,Ind-VB,4,14
189,0.2372098578672958,Ind-VB,4,15
190,0.2517941156445766,Ind-VB,4,16
191,0.2252366988447756,Ind-VB,4,17
192,0.2497995657732309,Ind-VB,4,18
193,0.28128368633192324,Ind-VB,4,19
194,0.2601823325784133,Ind-VB,4,20
195,0.2391661736478101,Ind-VB,4,21
196,0.2377098258048962,Ind-VB,4,22
197,0.2620166588835198,Ind-VB,4,23
198,0.2952690172842785,Ind-VB,4,24
199,0.30279116026780434,Ind-VB,4,25
200,0.220676831995472,Latent-ML,4,1
201,0.2516074965260197,Latent-ML,4,2
202,0.2503617847660717,Latent-ML,4,3
203,0.2656939267887118,Latent-ML,4,4
204,0.24382455856743576,Latent-ML,4,5
205,0.2529889076753997,Latent-ML,4,6
206,0.2630996377619153,Latent-ML,4,7
207,0.2657179123637996,Latent-ML,4,8
208,0.2653808409763758,Latent-ML,4,9
209,0.2489100734021221,Latent-ML,4,10
210,0.2562655913256369,Latent-ML,4,11
211,0.2423094818458821,Latent-ML,4,12
212,0.2687376212515335,Latent-ML,4,13
213,0.2428007551834374,Latent-ML,4,14
214,0.2375494888306447,Latent-ML,4,15
215,0.2525950300622056,Latent-ML,4,16
216,0.2256684624963581,Latent-ML,4,17
217,0.2502527271172981,Latent-ML,4,18
218,0.2814438611158952,Latent-ML,4,19
219,0.2608407032055894,Latent-ML,4,20
220,0.23953184461884705,Latent-ML,4,21
221,0.2379724180300013,Latent-ML,4,22
222,0.26253728991763386,Latent-ML,4,23
223,0.2956611555429254,Latent-ML,4,24
224,0.3033838296648747,Latent-ML,4,25
225,0.17350411270406715,Latent-VB,4,1
226,0.19694055842630945,Latent-VB,4,2
227,0.20148736385897356,Latent-VB,4,3
228,0.21182008912499295,Latent-VB,4,4
229,0.197403604645554,Latent-VB,4,5
230,0.20073147016510848,Latent-VB,4,6
231,0.20704327759194074,Latent-VB,4,7
232,0.21162574744321772,Latent-VB,4,8
233,0.21339801766556815,Latent-VB,4,9
234,0.2057486429731416,Latent-VB,4,10
235,0.2112788909330628,Latent-VB,4,11
236,0.18910470342890093,Latent-VB,4,12
237,0.2164145389045633,Latent-VB,4,13
238,0.19581152762609386,Latent-VB,4,14
239,0.19768590154451868,Latent-VB,4,15
240,0.19715686272482352,Latent-VB,4,16
241,0.18525892013179412,Latent-VB,4,17
242,0.20455413499161101,Latent-VB,4,18
243,0.2316173969484525,Latent-VB,4,19
244,0.20912744769647476,Latent-VB,4,20
245,0.1966354900457003,Latent-VB,4,21
246,0.19076985098498805,Latent-VB,4,22
247,0.20967420114394836,Latent-VB,4,23
248,0.2343101541158176,Latent-VB,4,24
249,0.22763787813403424,Latent-VB,4,25
250,0.18308758081794374,Average,6,1
251,0.15440239092680258,Average,6,2
252,0.16598140362070532,Average,6,3
253,0.19563832194121955,Average,6,4
254,0.15898815269314162,Average,6,5
255,0.172658622825185,Average,6,6
256,0.172930884391509,Average,6,7
257,0.16374798280617733,Average,6,8
258,0.16225757525090145,Average,6,9
259,0.18965276748102008,Average,6,10
260,0.15483703822451045,Average,6,11
261,0.1563963710685222,Average,6,12
262,0.148403372854451,Average,6,13
263,0.1609654402578433,Average,6,14
264,0.18500531554508035,Average,6,15
265,0.1652731438997726,Average,6,16
266,0.16594303317592424,Average,6,17
267,0.17710771720162347,Average,6,18
268,0.18952600081647464,Average,6,19
269,0.18679386367135145,Average,6,20
270,0.18228141944495416,Average,6,21
271,0.17412326702310654,Average,6,22
272,0.17414306790115722,Average,6,23
273,0.14261485436764365,Average,6,24
274,0.16156654504473025,Average,6,25
275,0.4495693935758417,Ind-ML,6,1
276,0.4124548039367737,Ind-ML,6,2
277,0.4242345454989664,Ind-ML,6,3
278,0.41676431934648817,Ind-ML,6,4
279,0.4142719832136754,Ind-ML,6,5
280,0.4755884902641013,Ind-ML,6,6
281,0.4552186626197054,Ind-ML,6,7
282,0.3984518990295503,Ind-ML,6,8
283,0.4196330743129584,Ind-ML,6,9
284,0.40257489071496017,Ind-ML,6,10
285,0.4407733698265256,Ind-ML,6,11
286,0.4628844029344491,Ind-ML,6,12
287,0.431347057452672,Ind-ML,6,13
288,0.4069198441462143,Ind-ML,6,14
289,0.4546926145899997,Ind-ML,6,15
290,0.4089721541408139,Ind-ML,6,16
291,0.42899668384758793,Ind-ML,6,17
292,0.4410278153097885,Ind-ML,6,18
293,0.4601669720087149,Ind-ML,6,19
294,0.4901572037384542,Ind-ML,6,20
295,0.4356219937809756,Ind-ML,6,21
296,0.3926219148989005,Ind-ML,6,22
297,0.3978619363961613,Ind-ML,6,23
298,0.407805434274071,Ind-ML,6,24
299,0.4535190486855829,Ind-ML,6,25
300,0.18260000216936725,Ind-VB,6,1
301,0.15407808651195273,Ind-VB,6,2
302,0.16539163987461505,Ind-VB,6,3
303,0.19511048712492302,Ind-VB,6,4
304,0.15852328716464895,Ind-VB,6,5
305,0.17235406561651267,Ind-VB,6,6
306,0.17256697691747974,Ind-VB,6,7
307,0.16316399242462698,Ind-VB,6,8
308,0.16179242470468091,Ind-VB,6,9
309,0.1890165084386342,Ind-VB,6,10
310,0.15467486177965242,Ind-VB,6,11
311,0.15624779384118492,Ind-VB,6,12
312,0.1480327836823248,Ind-VB,6,13
313,0.16061376284887713,Ind-VB,6,14
314,0.18447652220029714,Ind-VB,6,15
315,0.16483288622456593,Ind-VB,6,16
316,0.16543908941647315,Ind-VB,6,17
317,0.1767940217779958,Ind-VB,6,18
318,0.18920156983921435,Ind-VB,6,19
319,0.18646562423743365,Ind-VB,6,20
320,0.18174645549554,Ind-VB,6,21
321,0.17342499836416342,Ind-VB,6,22
322,0.1733720565372827,Ind-VB,6,23
323,0.14228763906085898,Ind-VB,6,24
324,0.1612705360622875,Ind-VB,6,25
325,0.183087581532009,Latent-ML,6,1
326,0.15440238991585664,Latent-ML,6,2
327,0.16598140906583647,Latent-ML,6,3
328,0.1956376518698205,Latent-ML,6,4
329,0.158988152943162,Latent-ML,6,5
330,0.17265861798808696,Latent-ML,6,6
331,0.1729308875693797,Latent-ML,6,7
332,0.1637479858336846,Latent-ML,6,8
333,0.16225756783156256,Latent-ML,6,9
334,0.18965276756758329,Latent-ML,6,10
335,0.15483703422807704,Latent-ML,6,11
336,0.15639612757719254,Latent-ML,6,12
337,0.14840337433584685,Latent-ML,6,13
338,0.16096541097072373,Latent-ML,6,14
339,0.1850053121326544,Latent-ML,6,15
340,0.1652732829381935,Latent-ML,6,16
341,0.16594303311052602,Latent-ML,6,17
342,0.1771077173889949,Latent-ML,6,18
343,0.18952599856328264,Latent-ML,6,19
344,0.1867938637092219,Latent-ML,6,20
345,0.18228129789883887,Latent-ML,6,21
346,0.17412326644444487,Latent-ML,6,22
347,0.17414306801573945,Latent-ML,6,23
348,0.1426148541766476,Latent-ML,6,24
349,0.1615665449871202,Latent-ML,6,25
350,0.15346922691752993,Latent-VB,6,1
351,0.137235444872365,Latent-VB,6,2
352,0.1443371151880303,Latent-VB,6,3
353,0.17247622249086078,Latent-VB,6,4
354,0.13502318936497051,Latent-VB,6,5
355,0.14684911455120012,Latent-VB,6,6
356,0.15290947365189894,Latent-VB,6,7
357,0.14329113612460426,Latent-VB,6,8
358,0.13697283888922265,Latent-VB,6,9
359,0.161656870159775,Latent-VB,6,10
360,0.13322551127156054,Latent-VB,6,11
361,0.13912958689080684,Latent-VB,6,12
362,0.1255772518938032,Latent-VB,6,13
363,0.1390887285035238,Latent-VB,6,14
364,0.16044220460070516,Latent-VB,6,15
365,0.14529222157584576,Latent-VB,6,16
366,0.14726896143082968,Latent-VB,6,17
367,0.1533328299563869,Latent-VB,6,18
368,0.15744785487842733,Latent-VB,6,19
369,0.15524059747155933,Latent-VB,6,20
370,0.15157451888582116,Latent-VB,6,21
371,0.14834882890794654,Latent-VB,6,22
372,0.14828841394724174,Latent-VB,6,23
373,0.12814940104584466,Latent-VB,6,24
374,0.13597618945771126,Latent-VB,6,25
375,0.1213794893193256,Average,8,1
376,0.1381184994547885,Average,8,2
377,0.12245542245474647,Average,8,3
378,0.1349156035294829,Average,8,4
379,0.1328099633537032,Average,8,5
380,0.1261231211548144,Average,8,6
381,0.13023138572945128,Average,8,7
382,0.12875905461157253,Average,8,8
383,0.11313465967620688,Average,8,9
384,0.11958214114960235,Average,8,10
385,0.13304151264882624,Average,8,11
386,0.12394040443911412,Average,8,12
387,0.1319815245131167,Average,8,13
388,0.11818668101462905,Average,8,14
389,0.12314601069436093,Average,8,15
390,0.11770377060966165,Average,8,16
391,0.10955683917780934,Average,8,17
392,0.12159184816007078,Average,8,18
393,0.13169036348110674,Average,8,19
394,0.1293765245076939,Average,8,20
395,0.1306927873522539,Average,8,21
396,0.11745048604915773,Average,8,22
397,0.11267692641112413,Average,8,23
398,0.11332624263911464,Average,8,24
399,0.11934128483601505,Average,8,25
400,0.28739746225169016,Ind-ML,8,1
401,0.3336693990367655,Ind-ML,8,2
402,0.3515406174998526,Ind-ML,8,3
403,0.3625266460829274,Ind-ML,8,4
404,0.2646319512445434,Ind-ML,8,5
405,0.3122183944681624,Ind-ML,8,6
406,0.3119948971145873,Ind-ML,8,7
407,0.3157846508432943,Ind-ML,8,8
408,0.3041787211914633,Ind-ML,8,9
409,0.37988155827015385,Ind-ML,8,10
410,0.2932194886674563,Ind-ML,8,11
411,0.3666333671862668,Ind-ML,8,12
412,0.28372129905243004,Ind-ML,8,13
413,0.3471283874763103,Ind-ML,8,14
414,0.32752610889318645,Ind-ML,8,15
415,0.3429816297202118,Ind-ML,8,16
416,0.3209931557344767,Ind-ML,8,17
417,0.3117283287425607,Ind-ML,8,18
418,0.3270544748079605,Ind-ML,8,19
419,0.32094333819387605,Ind-ML,8,20
420,0.35480919084136403,Ind-ML,8,21
421,0.3260126309000285,Ind-ML,8,22
422,0.3604372891386489,Ind-ML,8,23
423,0.29291208881834896,Ind-ML,8,24
424,0.3909569817285901,Ind-ML,8,25
425,0.12079218755525944,Ind-VB,8,1
426,0.13769202756574936,Ind-VB,8,2
427,0.12215719175835893,Ind-VB,8,3
428,0.13467393491491908,Ind-VB,8,4
429,0.13220581135088974,Ind-VB,8,5
430,0.1257583001072025,Ind-VB,8,6
431,0.12975766520511092,Ind-VB,8,7
432,0.12820735943264133,Ind-VB,8,8
433,0.11256882625757654,Ind-VB,8,9
434,0.1191926505081521,Ind-VB,8,10
435,0.13272335748006886,Ind-VB,8,11
436,0.12363171738414334,Ind-VB,8,12
437,0.13147809194489446,Ind-VB,8,13
438,0.1178814231542666,Ind-VB,8,14
439,0.12269643265722345,Ind-VB,8,15
440,0.11730983373296472,Ind-VB,8,16
441,0.10920533907012696,Ind-VB,8,17
442,0.12107160507018848,Ind-VB,8,18
443,0.1314111539533772,Ind-VB,8,19
444,0.12893236988737394,Ind-VB,8,20
445,0.1303016021446763,Ind-VB,8,21
446,0.11692440176157486,Ind-VB,8,22
447,0.11235208151823413,Ind-VB,8,23
448,0.11294494482176555,Ind-VB,8,24
449,0.11910988969373365,Ind-VB,8,25
450,0.1213794641661016,Latent-ML,8,1
451,0.1381184906679869,Latent-ML,8,2
452,0.12245542184046986,Latent-ML,8,3
453,0.134915552231937,Latent-ML,8,4
454,0.13280993755467368,Latent-ML,8,5
455,0.1261234390647598,Latent-ML,8,6
456,0.13023138424516814,Latent-ML,8,7
457,0.12875900377894758,Latent-ML,8,8
458,0.11313465757563515,Latent-ML,8,9
459,0.1195821727073584,Latent-ML,8,10
460,0.13304152531452984,Latent-ML,8,11
461,0.12394039122899785,Latent-ML,8,12
462,0.13198164630777115,Latent-ML,8,13
463,0.11818672468451212,Latent-ML,8,14
464,0.12314571153487508,Latent-ML,8,15
465,0.11770376236425653,Latent-ML,8,16
466,0.10955628695608756,Latent-ML,8,17
467,0.12159160700628965,Latent-ML,8,18
468,0.13169037706699424,Latent-ML,8,19
469,0.12937651711030407,Latent-ML,8,20
470,0.1306891786098784,Latent-ML,8,21
471,0.11745050716378035,Latent-ML,8,22
472,0.11267688042933614,Latent-ML,8,23
473,0.11332618021599153,Latent-ML,8,24
474,0.1193412127129991,Latent-ML,8,25
475,0.1084435357793236,Latent-VB,8,1
476,0.12230415467358055,Latent-VB,8,2
477,0.10961419214353507,Latent-VB,8,3
478,0.11717785350115567,Latent-VB,8,4
479,0.11626098493927163,Latent-VB,8,5
480,0.11373576268403608,Latent-VB,8,6
481,0.11591633289349898,Latent-VB,8,7
482,0.11378815174335427,Latent-VB,8,8
483,0.09980674257648488,Latent-VB,8,9
484,0.10730209361811326,Latent-VB,8,10
485,0.12075197521494742,Latent-VB,8,11
486,0.1059287037952682,Latent-VB,8,12
487,0.1139626154697717,Latent-VB,8,13
488,0.10079044808017287,Latent-VB,8,14
489,0.11031222622561274,Latent-VB,8,15
490,0.10843612286276516,Latent-VB,8,16
491,0.10069345300645102,Latent-VB,8,17
492,0.10532682822297394,Latent-VB,8,18
493,0.11665429839299805,Latent-VB,8,19
494,0.11326030566547078,Latent-VB,8,20
495,0.11693070161564292,Latent-VB,8,21
496,0.10803200084666932,Latent-VB,8,22
497,0.10095831451856058,Latent-VB,8,23
498,0.10086492393273766,Latent-VB,8,24
499,0.10704678984211792,Latent-VB,8,25
500,0.1048819829949008,Average,10,1
501,0.09504930360766298,Average,10,2
502,0.10644496682558884,Average,10,3
503,0.09637838528140892,Average,10,4
504,0.10581505919042956,Average,10,5
505,0.0945653335962882,Average,10,6
506,0.09998978470234723,Average,10,7
507,0.08693090845489809,Average,10,8
508,0.09752278626528577,Average,10,9
509,0.09494375806666268,Average,10,10
510,0.1178439167203642,Average,10,11
511,0.09162304531080574,Average,10,12
512,0.1125232511814153,Average,10,13
513,0.09266476910543836,Average,10,14
514,0.0890609898695563,Average,10,15
515,0.10223745043944284,Average,10,16
516,0.09378422716856986,Average,10,17
517,0.11571310347243174,Average,10,18
518,0.0879779959674207,Average,10,19
519,0.11414365310186132,Average,10,20
520,0.09806406266108796,Average,10,21
521,0.10053800763435497,Average,10,22
522,0.091717959860247,Average,10,23
523,0.10189831789592774,Average,10,24
524,0.11760810876768453,Average,10,25
525,0.2273856758065844,Ind-ML,10,1
526,0.2963545440831747,Ind-ML,10,2
527,0.26489705458036344,Ind-ML,10,3
528,0.3278364683892071,Ind-ML,10,4
529,0.2483599773720937,Ind-ML,10,5
530,0.30826493288812423,Ind-ML,10,6
531,0.2858216281685215,Ind-ML,10,7
532,0.2566503367690018,Ind-ML,10,8
533,0.2394651762655357,Ind-ML,10,9
534,0.263375620887608,Ind-ML,10,10
535,0.3045734366183394,Ind-ML,10,11
536,0.23812625869650636,Ind-ML,10,12
537,0.3004107511189074,Ind-ML,10,13
538,0.2590689805491876,Ind-ML,10,14
539,0.2408660526516049,Ind-ML,10,15
540,0.2532546623248324,Ind-ML,10,16
541,0.2784952532802665,Ind-ML,10,17
542,0.25469079283616725,Ind-ML,10,18
543,0.24754866774797105,Ind-ML,10,19
544,0.30233672755658725,Ind-ML,10,20
545,0.2433251563812385,Ind-ML,10,21
546,0.2691263831141665,Ind-ML,10,22
547,0.3108026877803685,Ind-ML,10,23
548,0.2920683238273622,Ind-ML,10,24
549,0.2939313049128743,Ind-ML,10,25
550,0.10459243848709117,Ind-VB,10,1
551,0.09477852788401198,Ind-VB,10,2
552,0.10609453629122824,Ind-VB,10,3
553,0.09622174391191103,Ind-VB,10,4
554,0.10538405701049444,Ind-VB,10,5
555,0.09427451390493226,Ind-VB,10,6
556,0.09940558398872852,Ind-VB,10,7
557,0.08652212212310273,Ind-VB,10,8
558,0.09721621703007943,Ind-VB,10,9
559,0.09454272507434183,Ind-VB,10,10
560,0.11765115245454237,Ind-VB,10,11
561,0.09117441466929503,Ind-VB,10,12
562,0.11223523561726,Ind-VB,10,13
563,0.09240972645934424,Ind-VB,10,14
564,0.08864868504637154,Ind-VB,10,15
565,0.10177179171662684,Ind-VB,10,16
566,0.09339485974644192,Ind-VB,10,17
567,0.11525555894037105,Ind-VB,10,18
568,0.08760455665833883,Ind-VB,10,19
569,0.1139033867932616,Ind-VB,10,20
570,0.09767524523056488,Ind-VB,10,21
571,0.09998302731462033,Ind-VB,10,22
572,0.09135242381668653,Ind-VB,10,23
573,0.10146949582208084,Ind-VB,10,24
574,0.1172803086561757,Ind-VB,10,25
575,0.10488199824374883,Latent-ML,10,1
576,0.0950496988132758,Latent-ML,10,2
577,0.10644407026534614,Latent-ML,10,3
578,0.0963784528592287,Latent-ML,10,4
579,0.10581581981871936,Latent-ML,10,5
580,0.09456234234105973,Latent-ML,10,6
581,0.09998964370450714,Latent-ML,10,7
582,0.08692928262477309,Latent-ML,10,8
583,0.0975224263474745,Latent-ML,10,9
584,0.09494380958123053,Latent-ML,10,10
585,0.11784394420998302,Latent-ML,10,11
586,0.0916230578931193,Latent-ML,10,12
587,0.11252325905677346,Latent-ML,10,13
588,0.09266470218524207,Latent-ML,10,14
589,0.0890604790966342,Latent-ML,10,15
590,0.1022374647088976,Latent-ML,10,16
591,0.09378422015416453,Latent-ML,10,17
592,0.11571281740537773,Latent-ML,10,18
593,0.08798037667715218,Latent-ML,10,19
594,0.11414367994262732,Latent-ML,10,20
595,0.09806446513097404,Latent-ML,10,21
596,0.10053807506667492,Latent-ML,10,22
597,0.09171863514084423,Latent-ML,10,23
598,0.10189866152547207,Latent-ML,10,24
599,0.1176109853408894,Latent-ML,10,25
600,0.09216622184977988,Latent-VB,10,1
601,0.08575446450731844,Latent-VB,10,2
602,0.09739305974624624,Latent-VB,10,3
603,0.08925787911636371,Latent-VB,10,4
604,0.09564575217891767,Latent-VB,10,5
605,0.08327520013934865,Latent-VB,10,6
606,0.0939362638812634,Latent-VB,10,7
607,0.08166058629687475,Latent-VB,10,8
608,0.0900684981623401,Latent-VB,10,9
609,0.08468614783661872,Latent-VB,10,10
610,0.1095912704155554,Latent-VB,10,11
611,0.08234128883349891,Latent-VB,10,12
612,0.1007379240342317,Latent-VB,10,13
613,0.08454265386041293,Latent-VB,10,14
614,0.08075292831167773,Latent-VB,10,15
615,0.0949598946407885,Latent-VB,10,16
616,0.08826935513016022,Latent-VB,10,17
617,0.10745571028683806,Latent-VB,10,18
618,0.07894754328100625,Latent-VB,10,19
619,0.10167049117125078,Latent-VB,10,20
620,0.0887351581362027,Latent-VB,10,21
621,0.09231691037986084,Latent-VB,10,22
622,0.086680112036112,Latent-VB,10,23
623,0.09012596138340792,Latent-VB,10,24
624,0.10708333830946792,Latent-VB,10,25
625,0.07944946394829355,Average,12,1
626,0.09200344229768197,Average,12,2
627,0.07910590727436277,Average,12,3
628,0.08500161784596554,Average,12,4
629,0.07992613375527045,Average,12,5
630,0.08727191981853546,Average,12,6
631,0.07821206995661376,Average,12,7
632,0.08221870071718644,Average,12,8
633,0.07260841480177523,Average,12,9
634,0.08620524285997358,Average,12,10
635,0.07111698782970492,Average,12,11
636,0.08491368156274423,Average,12,12
637,0.08440539359673542,Average,12,13
638,0.08175911848915247,Average,12,14
639,0.08348428125195935,Average,12,15
640,0.08557234152067167,Average,12,16
641,0.08319908461128346,Average,12,17
642,0.07879748296939658,Average,12,18
643,0.0943113040245392,Average,12,19
644,0.08664646244021751,Average,12,20
645,0.07767638340137441,Average,12,21
646,0.08563899398625759,Average,12,22
647,0.08147423216072397,Average,12,23
648,0.08016156916631192,Average,12,24
649,0.07956615442582733,Average,12,25
650,0.16953986910349986,Ind-ML,12,1
651,0.21310212341007198,Ind-ML,12,2
652,0.23870160044008065,Ind-ML,12,3
653,0.22361087754649372,Ind-ML,12,4
654,0.19624975401562125,Ind-ML,12,5
655,0.20798054400764,Ind-ML,12,6
656,0.24845958053485898,Ind-ML,12,7
657,0.196995696335636,Ind-ML,12,8
658,0.2240529608674138,Ind-ML,12,9
659,0.2550632658530917,Ind-ML,12,10
660,0.22257245210141305,Ind-ML,12,11
661,0.21413123769607734,Ind-ML,12,12
662,0.1875542596094512,Ind-ML,12,13
663,0.18315852947564332,Ind-ML,12,14
664,0.2255863037347968,Ind-ML,12,15
665,0.23026483050641225,Ind-ML,12,16
666,0.20760315209450045,Ind-ML,12,17
667,0.1895507462297941,Ind-ML,12,18
668,0.2560318591768189,Ind-ML,12,19
669,0.2144623707927744,Ind-ML,12,20
670,0.20883129612306964,Ind-ML,12,21
671,0.20364404097414499,Ind-ML,12,22
672,0.2804687721112286,Ind-ML,12,23
673,0.2303991875006592,Ind-ML,12,24
674,0.2353468028030921,Ind-ML,12,25
675,0.07903808428618138,Ind-VB,12,1
676,0.09172504656896617,Ind-VB,12,2
677,0.07877726634920848,Ind-VB,12,3
678,0.0847076515063764,Ind-VB,12,4
679,0.07967500535140846,Ind-VB,12,5
680,0.08704315570062779,Ind-VB,12,6
681,0.07795288001989853,Ind-VB,12,7
682,0.08184099608313253,Ind-VB,12,8
683,0.07217837602126798,Ind-VB,12,9
684,0.08610522362342235,Ind-VB,12,10
685,0.07085751617273965,Ind-VB,12,11
686,0.08453837498142368,Ind-VB,12,12
687,0.08402163091381917,Ind-VB,12,13
688,0.081478522333016,Ind-VB,12,14
689,0.08321235545442925,Ind-VB,12,15
690,0.08525996782509136,Ind-VB,12,16
691,0.08283322309609273,Ind-VB,12,17
692,0.07841149316341654,Ind-VB,12,18
693,0.09400781142427016,Ind-VB,12,19
694,0.08628849477995391,Ind-VB,12,20
695,0.0773821176055613,Ind-VB,12,21
696,0.08532303260966884,Ind-VB,12,22
697,0.0813127722253356,Ind-VB,12,23
698,0.07993445563728681,Ind-VB,12,24
699,0.07935161271482613,Ind-VB,12,25
700,0.07944858058717298,Latent-ML,12,1
701,0.09200365586467132,Latent-ML,12,2
702,0.0791055948755417,Latent-ML,12,3
703,0.08500187743167034,Latent-ML,12,4
704,0.07992502889453859,Latent-ML,12,5
705,0.08727245368175167,Latent-ML,12,6
706,0.07821301060440322,Latent-ML,12,7
707,0.08221904067268211,Latent-ML,12,8
708,0.07260837370282733,Latent-ML,12,9
709,0.08620427324979417,Latent-ML,12,10
710,0.07111745893766525,Latent-ML,12,11
711,0.08491519392622156,Latent-ML,12,12
712,0.0844272854488025,Latent-ML,12,13
713,0.08175952577369171,Latent-ML,12,14
714,0.0834851733063491,Latent-ML,12,15
715,0.08557219344461213,Latent-ML,12,16
716,0.08319848286948194,Latent-ML,12,17
717,0.07879827353047017,Latent-ML,12,18
718,0.09431120790544674,Latent-ML,12,19
719,0.08664698582364118,Latent-ML,12,20
720,0.0776770445101477,Latent-ML,12,21
721,0.08564162496444844,Latent-ML,12,22
722,0.08147394438381657,Latent-ML,12,23
723,0.08016038189345233,Latent-ML,12,24
724,0.07956584259962474,Latent-ML,12,25
725,0.0736774059925571,Latent-VB,12,1
726,0.0857206890697937,Latent-VB,12,2
727,0.07233255336169975,Latent-VB,12,3
728,0.0760713811612176,Latent-VB,12,4
729,0.07254726279737382,Latent-VB,12,5
730,0.07909654453062731,Latent-VB,12,6
731,0.07329626815999275,Latent-VB,12,7
732,0.07546245269935957,Latent-VB,12,8
733,0.06780175993813994,Latent-VB,12,9
734,0.08077493736168465,Latent-VB,12,10
735,0.06603588188822425,Latent-VB,12,11
736,0.0772889057434553,Latent-VB,12,12
737,0.0779927506537935,Latent-VB,12,13
738,0.07735615410259741,Latent-VB,12,14
739,0.07473928184167668,Latent-VB,12,15
740,0.07907354789979186,Latent-VB,12,16
741,0.07749491151712799,Latent-VB,12,17
742,0.07176287446560588,Latent-VB,12,18
743,0.08559519340212937,Latent-VB,12,19
744,0.08084157072400368,Latent-VB,12,20
745,0.0715583786099281,Latent-VB,12,21
746,0.07962803356281901,Latent-VB,12,22
747,0.07528087573090368,Latent-VB,12,23
748,0.07678619415383334,Latent-VB,12,24
749,0.07376542041573314,Latent-VB,12,25
750,0.07657141934094269,Average,14,1
751,0.07848016010428399,Average,14,2
752,0.07139426366999338,Average,14,3
753,0.05871367567917282,Average,14,4
754,0.07502014916256007,Average,14,5
755,0.07184486119348951,Average,14,6
756,0.07651311900570076,Average,14,7
757,0.08453847904630515,Average,14,8
758,0.0773088750428604,Average,14,9
759,0.062076881140893166,Average,14,10
760,0.07345533863594489,Average,14,11
761,0.070011589795325,Average,14,12
762,0.0875365699316953,Average,14,13
763,0.07182112993871931,Average,14,14
764,0.0820174002168861,Average,14,15
765,0.07402190613149734,Average,14,16
766,0.0694573739191442,Average,14,17
767,0.07217365508743921,Average,14,18
768,0.06536200822333238,Average,14,19
769,0.06527042187864666,Average,14,20
770,0.07544546090166658,Average,14,21
771,0.07075288661665681,Average,14,22
772,0.06151270349828258,Average,14,23
773,0.06979067763978611,Average,14,24
774,0.07083780690375142,Average,14,25
775,0.17822715387524848,Ind-ML,14,1
776,0.1831249726239025,Ind-ML,14,2
777,0.1737233247580035,Ind-ML,14,3
778,0.16640440442844198,Ind-ML,14,4
779,0.1503453281921878,Ind-ML,14,5
780,0.18732072133838326,Ind-ML,14,6
781,0.18634825653979736,Ind-ML,14,7
782,0.1885153082368972,Ind-ML,14,8
783,0.15109348746551096,Ind-ML,14,9
784,0.18559252930138054,Ind-ML,14,10
785,0.16765100127112442,Ind-ML,14,11
786,0.19731917936760576,Ind-ML,14,12
787,0.1823537560877378,Ind-ML,14,13
788,0.18750690670400846,Ind-ML,14,14
789,0.2068156158370672,Ind-ML,14,15
790,0.17659413669962792,Ind-ML,14,16
791,0.18678246081366226,Ind-ML,14,17
792,0.185072058610264,Ind-ML,14,18
793,0.16766563705767112,Ind-ML,14,19
794,0.1897058424989192,Ind-ML,14,20
795,0.20795253601526226,Ind-ML,14,21
796,0.2104438345314928,Ind-ML,14,22
797,0.17023481451892386,Ind-ML,14,23
798,0.1562937869279127,Ind-ML,14,24
799,0.20047439247760104,Ind-ML,14,25
800,0.07622013981091096,Ind-VB,14,1
801,0.07814143046629804,Ind-VB,14,2
802,0.07104136354068286,Ind-VB,14,3
803,0.058482776423781975,Ind-VB,14,4
804,0.07465747800989055,Ind-VB,14,5
805,0.07161662403800066,Ind-VB,14,6
806,0.07628038206490939,Ind-VB,14,7
807,0.08436980402517731,Ind-VB,14,8
808,0.07691647913262112,Ind-VB,14,9
809,0.06182863327932307,Ind-VB,14,10
810,0.07304136362141715,Ind-VB,14,11
811,0.0698266964335975,Ind-VB,14,12
812,0.08731985062599144,Ind-VB,14,13
813,0.0715498124821229,Ind-VB,14,14
814,0.08169991415379542,Ind-VB,14,15
815,0.07378762514624508,Ind-VB,14,16
816,0.06920356162998774,Ind-VB,14,17
817,0.0719691567893153,Ind-VB,14,18
818,0.06500532792615096,Ind-VB,14,19
819,0.06501872179779969,Ind-VB,14,20
820,0.07523004902104544,Ind-VB,14,21
821,0.07040179062465905,Ind-VB,14,22
822,0.06128481021560745,Ind-VB,14,23
823,0.06950212773055209,Ind-VB,14,24
824,0.07060960032798251,Ind-VB,14,25
825,0.07656810891801441,Latent-ML,14,1
826,0.07847992077563562,Latent-ML,14,2
827,0.0713908110450773,Latent-ML,14,3
828,0.05869197560783975,Latent-ML,14,4
829,0.07502302830719608,Latent-ML,14,5
830,0.07184686242796211,Latent-ML,14,6
831,0.0765243866136382,Latent-ML,14,7
832,0.08454398349580015,Latent-ML,14,8
833,0.07731014200221756,Latent-ML,14,9
834,0.06209254482018438,Latent-ML,14,10
835,0.07347283313617173,Latent-ML,14,11
836,0.07001221572905958,Latent-ML,14,12
837,0.08753280862067081,Latent-ML,14,13
838,0.07182026795962587,Latent-ML,14,14
839,0.08201555093312553,Latent-ML,14,15
840,0.07401931469023627,Latent-ML,14,16
841,0.069465343099259,Latent-ML,14,17
842,0.07220026480485013,Latent-ML,14,18
843,0.06535128967837127,Latent-ML,14,19
844,0.06525170378060585,Latent-ML,14,20
845,0.07544084627709848,Latent-ML,14,21
846,0.07075074886013408,Latent-ML,14,22
847,0.06149632834597096,Latent-ML,14,23
848,0.06978705259921322,Latent-ML,14,24
849,0.07082903070496985,Latent-ML,14,25
850,0.0701609016756577,Latent-VB,14,1
851,0.07400239339782712,Latent-VB,14,2
852,0.06461101955408495,Latent-VB,14,3
853,0.05715217439872376,Latent-VB,14,4
854,0.0714320255326907,Latent-VB,14,5
855,0.06727811565573279,Latent-VB,14,6
856,0.07069908885521309,Latent-VB,14,7
857,0.0775463124196051,Latent-VB,14,8
858,0.07121569276674344,Latent-VB,14,9
859,0.05841164591092449,Latent-VB,14,10
860,0.06790999198849866,Latent-VB,14,11
861,0.06350542561540926,Latent-VB,14,12
862,0.08112193194180077,Latent-VB,14,13
863,0.0672164641305716,Latent-VB,14,14
864,0.07553354610678396,Latent-VB,14,15
865,0.0678675034197414,Latent-VB,14,16
866,0.06483679756646413,Latent-VB,14,17
867,0.06618512070932624,Latent-VB,14,18
868,0.05970724316456896,Latent-VB,14,19
869,0.061155449676548415,Latent-VB,14,20
870,0.06938193408516273,Latent-VB,14,21
871,0.06722694824697845,Latent-VB,14,22
872,0.057290166713833926,Latent-VB,14,23
873,0.0649194025304916,Latent-VB,14,24
874,0.06458900278830043,Latent-VB,14,25
875,0.0598828416510705,Average,16,1
876,0.05381791741335485,Average,16,2
877,0.0579762743552459,Average,16,3
878,0.05903291541556476,Average,16,4
879,0.05257625997396291,Average,16,5
880,0.06297815084159653,Average,16,6
881,0.06047900436963598,Average,16,7
882,0.053507608215141715,Average,16,8
883,0.06655393033748791,Average,16,9
884,0.06328194833133541,Average,16,10
885,0.05983456004959928,Average,16,11
886,0.06703592989739238,Average,16,12
887,0.0635341685318285,Average,16,13
888,0.060387897439200214,Average,16,14
889,0.05997485363159352,Average,16,15
890,0.05424841528751817,Average,16,16
891,0.06574446908067068,Average,16,17
892,0.06401885984648853,Average,16,18
893,0.06840123488097183,Average,16,19
894,0.05912224985118676,Average,16,20
895,0.06187254860885805,Average,16,21
896,0.060044734500019264,Average,16,22
897,0.06975605630843129,Average,16,23
898,0.07153245126589693,Average,16,24
899,0.0645261991279889,Average,16,25
900,0.1786374983847991,Ind-ML,16,1
901,0.1270047238116697,Ind-ML,16,2
902,0.1421090263902433,Ind-ML,16,3
903,0.11228113852597997,Ind-ML,16,4
904,0.1654627654576966,Ind-ML,16,5
905,0.16342155321375312,Ind-ML,16,6
906,0.13611227548842042,Ind-ML,16,7
907,0.15252753824527568,Ind-ML,16,8
908,0.18823215872303872,Ind-ML,16,9
909,0.14111388322505272,Ind-ML,16,10
910,0.14899550546843318,Ind-ML,16,11
911,0.16509269204966712,Ind-ML,16,12
912,0.17368769102888834,Ind-ML,16,13
913,0.16584575151672687,Ind-ML,16,14
914,0.1605182564791918,Ind-ML,16,15
915,0.16019726437472862,Ind-ML,16,16
916,0.1305303472025915,Ind-ML,16,17
917,0.15983745289309031,Ind-ML,16,18
918,0.1808259359101364,Ind-ML,16,19
919,0.15686202603899627,Ind-ML,16,20
920,0.1574181883994678,Ind-ML,16,21
921,0.14755795497574467,Ind-ML,16,22
922,0.15496323555034278,Ind-ML,16,23
923,0.13697630545521866,Ind-ML,16,24
924,0.13691666591180116,Ind-ML,16,25
925,0.05974127449385575,Ind-VB,16,1
926,0.05356457796520396,Ind-VB,16,2
927,0.05781616470469909,Ind-VB,16,3
928,0.058758006966920524,Ind-VB,16,4
929,0.0523080587190379,Ind-VB,16,5
930,0.06279354894807719,Ind-VB,16,6
931,0.06023511510678153,Ind-VB,16,7
932,0.053335475575612974,Ind-VB,16,8
933,0.06637685893982119,Ind-VB,16,9
934,0.06295762642277877,Ind-VB,16,10
935,0.05950463162599835,Ind-VB,16,11
936,0.06685079781236376,Ind-VB,16,12
937,0.06338771343456802,Ind-VB,16,13
938,0.060202195196725074,Ind-VB,16,14
939,0.05983589285352376,Ind-VB,16,15
940,0.05402779206838595,Ind-VB,16,16
941,0.06545865879677279,Ind-VB,16,17
942,0.06385029171520289,Ind-VB,16,18
943,0.06829030387483814,Ind-VB,16,19
944,0.05888786072066277,Ind-VB,16,20
945,0.06164120971251085,Ind-VB,16,21
946,0.05981659223470141,Ind-VB,16,22
947,0.06950883093465271,Ind-VB,16,23
948,0.07120591241795504,Ind-VB,16,24
949,0.06427811452730463,Ind-VB,16,25
950,0.059896554022926825,Latent-ML,16,1
951,0.05382670896115714,Latent-ML,16,2
952,0.057973354078626325,Latent-ML,16,3
953,0.05904296445243881,Latent-ML,16,4
954,0.052550864070054736,Latent-ML,16,5
955,0.06297658585725263,Latent-ML,16,6
956,0.06045294616656635,Latent-ML,16,7
957,0.053498394747530494,Latent-ML,16,8
958,0.06653529084191988,Latent-ML,16,9
959,0.06325190515057627,Latent-ML,16,10
960,0.05983225250498424,Latent-ML,16,11
961,0.06703456148618148,Latent-ML,16,12
962,0.06354672000259283,Latent-ML,16,13
963,0.060349315455450935,Latent-ML,16,14
964,0.0599743423097541,Latent-ML,16,15
965,0.05428089505749259,Latent-ML,16,16
966,0.0657902483766949,Latent-ML,16,17
967,0.06403520274647702,Latent-ML,16,18
968,0.06839355234086665,Latent-ML,16,19
969,0.05912852180491102,Latent-ML,16,20
970,0.06187162858575203,Latent-ML,16,21
971,0.06005165001172354,Latent-ML,16,22
972,0.06974984478603577,Latent-ML,16,23
973,0.07152370042132468,Latent-ML,16,24
974,0.06453059996948445,Latent-ML,16,25
975,0.055965924264422234,Latent-VB,16,1
976,0.052220338665235365,Latent-VB,16,2
977,0.05566958949287788,Latent-VB,16,3
978,0.053542910251154936,Latent-VB,16,4
979,0.04999647411082512,Latent-VB,16,5
980,0.05954068040245013,Latent-VB,16,6
981,0.05611116458553895,Latent-VB,16,7
982,0.051370844424261534,Latent-VB,16,8
983,0.06337064562733233,Latent-VB,16,9
984,0.05947429124944718,Latent-VB,16,10
985,0.05654345649927652,Latent-VB,16,11
986,0.06126488665748776,Latent-VB,16,12
987,0.06039099114279875,Latent-VB,16,13
988,0.05770086827141695,Latent-VB,16,14
989,0.05613636461492296,Latent-VB,16,15
990,0.049649095010471433,Latent-VB,16,16
991,0.0609626438155209,Latent-VB,16,17
992,0.06112282781646114,Latent-VB,16,18
993,0.06367118515554436,Latent-VB,16,19
994,0.05725999375119052,Latent-VB,16,20
995,0.059142215974357086,Latent-VB,16,21
996,0.057082063620754915,Latent-VB,16,22
997,0.06519729311939693,Latent-VB,16,23
998,0.06641625258498159,Latent-VB,16,24
999,0.0623445456150455,Latent-VB,16,25
1000,0.0597833865964761,Average,18,1
1001,0.05236081220389325,Average,18,2
1002,0.059348320432123285,Average,18,3
1003,0.05637506642465427,Average,18,4
1004,0.05938629317499915,Average,18,5
1005,0.06168829545687795,Average,18,6
1006,0.05906168796593673,Average,18,7
1007,0.05364711114474113,Average,18,8
1008,0.07021527896035283,Average,18,9
1009,0.05372272179242805,Average,18,10
1010,0.05696650044903227,Average,18,11
1011,0.057084360446002236,Average,18,12
1012,0.053441031070874216,Average,18,13
1013,0.057405887563217385,Average,18,14
1014,0.05653058959591858,Average,18,15
1015,0.052243480936359936,Average,18,16
1016,0.05715002548945941,Average,18,17
1017,0.05213409426737397,Average,18,18
1018,0.05074499804888913,Average,18,19
1019,0.061672260854321835,Average,18,20
1020,0.05772851360238684,Average,18,21
1021,0.06116585250631941,Average,18,22
1022,0.06105040201785768,Average,18,23
1023,0.0606192320612975,Average,18,24
1024,0.06302350551318787,Average,18,25
1025,0.11007603233138022,Ind-ML,18,1
1026,0.12245578579850587,Ind-ML,18,2
1027,0.120181024299869,Ind-ML,18,3
1028,0.11637822394023935,Ind-ML,18,4
1029,0.12883173456840374,Ind-ML,18,5
1030,0.14195519931943926,Ind-ML,18,6
1031,0.1268953336678159,Ind-ML,18,7
1032,0.14440360552001102,Ind-ML,18,8
1033,0.14607939599145894,Ind-ML,18,9
1034,0.11057405891505262,Ind-ML,18,10
1035,0.1246110574698893,Ind-ML,18,11
1036,0.12655183823998992,Ind-ML,18,12
1037,0.11768233702248962,Ind-ML,18,13
1038,0.11289928608422795,Ind-ML,18,14
1039,0.12982128416998814,Ind-ML,18,15
1040,0.13357309418393778,Ind-ML,18,16
1041,0.12553716511627347,Ind-ML,18,17
1042,0.1302127799317454,Ind-ML,18,18
1043,0.1286937913627816,Ind-ML,18,19
1044,0.12308947087613813,Ind-ML,18,20
1045,0.12377746930413187,Ind-ML,18,21
1046,0.13960948740666546,Ind-ML,18,22
1047,0.1270923820870938,Ind-ML,18,23
1048,0.10909656188623393,Ind-ML,18,24
1049,0.12613880258886415,Ind-ML,18,25
1050,0.05954504378240745,Ind-VB,18,1
1051,0.052090822776503336,Ind-VB,18,2
1052,0.05917395356669945,Ind-VB,18,3
1053,0.056159230737452284,Ind-VB,18,4
1054,0.059213461677403524,Ind-VB,18,5
1055,0.061504769023751536,Ind-VB,18,6
1056,0.05875352980316863,Ind-VB,18,7
1057,0.05343952819222975,Ind-VB,18,8
1058,0.0699900258600025,Ind-VB,18,9
1059,0.05339945966904693,Ind-VB,18,10
1060,0.0567589371612991,Ind-VB,18,11
1061,0.05683565279559246,Ind-VB,18,12
1062,0.05324929099261172,Ind-VB,18,13
1063,0.057161688826646365,Ind-VB,18,14
1064,0.0562449759549918,Ind-VB,18,15
1065,0.05202707564323369,Ind-VB,18,16
1066,0.05696926811084006,Ind-VB,18,17
1067,0.05187178944177381,Ind-VB,18,18
1068,0.05039189794930292,Ind-VB,18,19
1069,0.06135869298345624,Ind-VB,18,20
1070,0.057568866137633776,Ind-VB,18,21
1071,0.060908905988667085,Ind-VB,18,22
1072,0.06079575046114796,Ind-VB,18,23
1073,0.06035042699640328,Ind-VB,18,24
1074,0.06281385697706311,Ind-VB,18,25
1075,0.05977050245941243,Latent-ML,18,1
1076,0.05237527687836722,Latent-ML,18,2
1077,0.05931086854023322,Latent-ML,18,3
1078,0.05638782176559694,Latent-ML,18,4
1079,0.059403604084560725,Latent-ML,18,5
1080,0.061707558207689715,Latent-ML,18,6
1081,0.059063966055019575,Latent-ML,18,7
1082,0.05370886696864055,Latent-ML,18,8
1083,0.07022361893644598,Latent-ML,18,9
1084,0.053733919538187035,Latent-ML,18,10
1085,0.0569658683828037,Latent-ML,18,11
1086,0.05708982770102392,Latent-ML,18,12
1087,0.053457995626508215,Latent-ML,18,13
1088,0.05739271144968632,Latent-ML,18,14
1089,0.05650380129642538,Latent-ML,18,15
1090,0.0522299009029087,Latent-ML,18,16
1091,0.05711903876729665,Latent-ML,18,17
1092,0.05213382633613376,Latent-ML,18,18
1093,0.050744995678525584,Latent-ML,18,19
1094,0.06175833153754549,Latent-ML,18,20
1095,0.057898097537720836,Latent-ML,18,21
1096,0.06114584914147887,Latent-ML,18,22
1097,0.06100609163563241,Latent-ML,18,23
1098,0.06060043384092495,Latent-ML,18,24
1099,0.0629898627721756,Latent-ML,18,25
1100,0.05537507342469917,Latent-VB,18,1
1101,0.049746604837749085,Latent-VB,18,2
1102,0.056652966675326086,Latent-VB,18,3
1103,0.05336639181529587,Latent-VB,18,4
1104,0.05667613350734629,Latent-VB,18,5
1105,0.05854991124415185,Latent-VB,18,6
1106,0.05635941207050677,Latent-VB,18,7
1107,0.050271668851827565,Latent-VB,18,8
1108,0.06535527907306724,Latent-VB,18,9
1109,0.04989878164670547,Latent-VB,18,10
1110,0.05345919013599276,Latent-VB,18,11
1111,0.05381665147325401,Latent-VB,18,12
1112,0.05067028292571634,Latent-VB,18,13
1113,0.053670500858202456,Latent-VB,18,14
1114,0.05311938293798449,Latent-VB,18,15
1115,0.050129184084250517,Latent-VB,18,16
1116,0.054020733495784484,Latent-VB,18,17
1117,0.05031878943012202,Latent-VB,18,18
1118,0.04815303663591485,Latent-VB,18,19
1119,0.05884005321475925,Latent-VB,18,20
1120,0.053435462557542564,Latent-VB,18,21
1121,0.056044052464576916,Latent-VB,18,22
1122,0.05628809176936196,Latent-VB,18,23
1123,0.057182071449538185,Latent-VB,18,24
1124,0.0594155373660528,Latent-VB,18,25
1125,0.05015276475823563,Average,20,1
1126,0.0481696065672073,Average,20,2
1127,0.04734566893999717,Average,20,3
1128,0.04778717331803107,Average,20,4
1129,0.049782472732649685,Average,20,5
1130,0.05306037185169088,Average,20,6
1131,0.04406925897106801,Average,20,7
1132,0.0523717816351997,Average,20,8
1133,0.052574116290506234,Average,20,9
1134,0.04747600265623731,Average,20,10
1135,0.04389669465850204,Average,20,11
1136,0.04687670142731674,Average,20,12
1137,0.04464446359169436,Average,20,13
1138,0.05218718214455595,Average,20,14
1139,0.05264469373167723,Average,20,15
1140,0.05475718945491508,Average,20,16
1141,0.056366401384241725,Average,20,17
1142,0.05102012237879546,Average,20,18
1143,0.050243351729453975,Average,20,19
1144,0.055520287438369315,Average,20,20
1145,0.05273343168316932,Average,20,21
1146,0.055428157367363784,Average,20,22
1147,0.0514715931006891,Average,20,23
1148,0.052971930482785784,Average,20,24
1149,0.051106341789267484,Average,20,25
1150,0.11109635264140956,Ind-ML,20,1
1151,0.08322697788983985,Ind-ML,20,2
1152,0.1030664056846528,Ind-ML,20,3
1153,0.1091982343899396,Ind-ML,20,4
1154,0.10673099463089,Ind-ML,20,5
1155,0.0986571163477388,Ind-ML,20,6
1156,0.1167127300793,Ind-ML,20,7
1157,0.10707864538204423,Ind-ML,20,8
1158,0.11806723832026254,Ind-ML,20,9
1159,0.10202642685669183,Ind-ML,20,10
1160,0.08740780516714249,Ind-ML,20,11
1161,0.11654932278466948,Ind-ML,20,12
1162,0.12509300571843895,Ind-ML,20,13
1163,0.11804296769485112,Ind-ML,20,14
1164,0.09314303526879647,Ind-ML,20,15
1165,0.11976776771723101,Ind-ML,20,16
1166,0.14290734056691867,Ind-ML,20,17
1167,0.1152716259152802,Ind-ML,20,18
1168,0.09607178542182207,Ind-ML,20,19
1169,0.10652024047980453,Ind-ML,20,20
1170,0.09974922884481706,Ind-ML,20,21
1171,0.09883898437622388,Ind-ML,20,22
1172,0.11852219392148446,Ind-ML,20,23
1173,0.10219538088284183,Ind-ML,20,24
1174,0.10943198603414493,Ind-ML,20,25
1175,0.0499370118616649,Ind-VB,20,1
1176,0.0478567674971854,Ind-VB,20,2
1177,0.04718911739789741,Ind-VB,20,3
1178,0.04763853741805822,Ind-VB,20,4
1179,0.04959988250035942,Ind-VB,20,5
1180,0.05288066626408691,Ind-VB,20,6
1181,0.043891850421581606,Ind-VB,20,7
1182,0.052199294345207696,Ind-VB,20,8
1183,0.05248374636978426,Ind-VB,20,9
1184,0.04729616873006914,Ind-VB,20,10
1185,0.04375813640789143,Ind-VB,20,11
1186,0.04671538516139306,Ind-VB,20,12
1187,0.044486486102195535,Ind-VB,20,13
1188,0.05204211436701587,Ind-VB,20,14
1189,0.052411432714580035,Ind-VB,20,15
1190,0.05456820981635183,Ind-VB,20,16
1191,0.05620450011518791,Ind-VB,20,17
1192,0.05076634584100771,Ind-VB,20,18
1193,0.05002317373368258,Ind-VB,20,19
1194,0.05539601910392145,Ind-VB,20,20
1195,0.05250193350830453,Ind-VB,20,21
1196,0.05518857610409715,Ind-VB,20,22
1197,0.051270182613699054,Ind-VB,20,23
1198,0.0527688784661852,Ind-VB,20,24
1199,0.05084717796778186,Ind-VB,20,25
1200,0.050219194449751835,Latent-ML,20,1
1201,0.048168933626729984,Latent-ML,20,2
1202,0.047394986411008665,Latent-ML,20,3
1203,0.04778639659442117,Latent-ML,20,4
1204,0.0498832258309402,Latent-ML,20,5
1205,0.053097595232480775,Latent-ML,20,6
1206,0.04398661437091217,Latent-ML,20,7
1207,0.052352971297289184,Latent-ML,20,8
1208,0.05258600934288103,Latent-ML,20,9
1209,0.04748639171797879,Latent-ML,20,10
1210,0.043917014631000416,Latent-ML,20,11
1211,0.046808955452974005,Latent-ML,20,12
1212,0.0444989881766677,Latent-ML,20,13
1213,0.05218853423792175,Latent-ML,20,14
1214,0.05268823911072165,Latent-ML,20,15
1215,0.054736794379175266,Latent-ML,20,16
1216,0.0563886134996338,Latent-ML,20,17
1217,0.05103037347549599,Latent-ML,20,18
1218,0.050328517066441786,Latent-ML,20,19
1219,0.05547836346914505,Latent-ML,20,20
1220,0.05274038659785489,Latent-ML,20,21
1221,0.05544943290417838,Latent-ML,20,22
1222,0.0515293932738016,Latent-ML,20,23
1223,0.052982633135640236,Latent-ML,20,24
1224,0.05111208946518055,Latent-ML,20,25
1225,0.048005605645258964,Latent-VB,20,1
1226,0.04601585378017242,Latent-VB,20,2
1227,0.04523633149684241,Latent-VB,20,3
1228,0.04536691928202373,Latent-VB,20,4
1229,0.04765958254666685,Latent-VB,20,5
1230,0.05104557249953828,Latent-VB,20,6
1231,0.042087879520401536,Latent-VB,20,7
1232,0.05034412072598245,Latent-VB,20,8
1233,0.049292607333411724,Latent-VB,20,9
1234,0.04662561080165918,Latent-VB,20,10
1235,0.042209529584444544,Latent-VB,20,11
1236,0.045128532476809535,Latent-VB,20,12
1237,0.042629713018072314,Latent-VB,20,13
1238,0.04941143798273224,Latent-VB,20,14
1239,0.04740322692057695,Latent-VB,20,15
1240,0.05170958782953872,Latent-VB,20,16
1241,0.05464224889093825,Latent-VB,20,17
1242,0.04848391564296512,Latent-VB,20,18
1243,0.048970530229220766,Latent-VB,20,19
1244,0.05344526605485923,Latent-VB,20,20
1245,0.04989716287897892,Latent-VB,20,21
1246,0.053198311995726034,Latent-VB,20,22
1247,0.049463816422337936,Latent-VB,20,23
1248,0.050851134840230336,Latent-VB,20,24
1249,0.046638403149113335,Latent-VB,20,25


==> experiments/syn_ground_truth_scale_analysis_0.0_tail_strength_seeds.csv <==
,mse,method,ground_truth_scale,seed
0,0.111929281631832,Average,0.5,1
1,0.09263973833978373,Average,0.5,2
2,0.11204255882276136,Average,0.5,3
3,0.09120938069275826,Average,0.5,4
4,0.09976138340266716,Average,0.5,5
5,0.08968275840123302,Average,0.5,6
6,0.09003206679496221,Average,0.5,7
7,0.09184494498982514,Average,0.5,8
8,0.10510841568754126,Average,0.5,9
9,0.08954083058997148,Average,0.5,10
10,0.2906458842643639,Ind-ML,0.5,1
11,0.3624307111817728,Ind-ML,0.5,2
12,0.30887331629353154,Ind-ML,0.5,3
13,0.3641984814495473,Ind-ML,0.5,4
14,0.3027274548007845,Ind-ML,0.5,5
15,0.3058818163200325,Ind-ML,0.5,6
16,0.28930244615506395,Ind-ML,0.5,7
17,0.2923987151163416,Ind-ML,0.5,8
18,0.3057795309891989,Ind-ML,0.5,9
19,0.3026844797305646,Ind-ML,0.5,10
20,0.13672588501464372,Ind-VB,0.5,1
21,0.1240523522641501,Ind-VB,0.5,2
22,0.14088308943793715,Ind-VB,0.5,3
23,0.1265473747169876,Ind-VB,0.5,4
24,0.11835261013457475,Ind-VB,0.5,5
25,0.13603996058943665,Ind-VB,0.5,6
26,0.11433884066488093,Ind-VB,0.5,7
27,0.12753113923223466,Ind-VB,0.5,8
28,0.13561553595355733,Ind-VB,0.5,9
29,0.10931338782341543,Ind-VB,0.5,10
30,0.11182675505103196,Latent-ML,0.5,1
31,0.09591040113617093,Latent-ML,0.5,2
32,0.12399612029541557,Latent-ML,0.5,3
33,0.1029076440973575,Latent-ML,0.5,4
34,0.09692406491179607,Latent-ML,0.5,5
35,0.09106068010174638,Latent-ML,0.5,6
36,0.09082399583970016,Latent-ML,0.5,7
37,0.10206750634778987,Latent-ML,0.5,8
38,0.11433350660895712,Latent-ML,0.5,9
39,0.10596199921732727,Latent-ML,0.5,10
40,0.07237777203352101,Latent-VB,0.5,1
41,0.06861289147890508,Latent-VB,0.5,2
42,0.07736063292753505,Latent-VB,0.5,3
43,0.06664405621817016,Latent-VB,0.5,4
44,0.06946336958729975,Latent-VB,0.5,5
45,0.06325785934872101,Latent-VB,0.5,6
46,0.06825408660942996,Latent-VB,0.5,7
47,0.07119569996261617,Latent-VB,0.5,8
48,0.07499765585806811,Latent-VB,0.5,9
49,0.06768604965325517,Latent-VB,0.5,10
50,0.111929281631832,Average,0.71,1
51,0.09263973833978373,Average,0.71,2
52,0.11204255882276136,Average,0.71,3
53,0.09120938069275826,Average,0.71,4
54,0.09976138340266716,Average,0.71,5
55,0.08968275840123302,Average,0.71,6
56,0.09003206679496221,Average,0.71,7
57,0.09184494498982512,Average,0.71,8
58,0.10510841568754126,Average,0.71,9
59,0.08954083058997146,Average,0.71,10
60,0.2906458842643639,Ind-ML,0.71,1
61,0.3624307111817728,Ind-ML,0.71,2
62,0.30887331629353154,Ind-ML,0.71,3
63,0.3641984814495473,Ind-ML,0.71,4
64,0.3027274548007845,Ind-ML,0.71,5
65,0.3058818163200325,Ind-ML,0.71,6
66,0.2893024461550639,Ind-ML,0.71,7
67,0.2923987151163415,Ind-ML,0.71,8
68,0.3057795309891989,Ind-ML,0.71,9
69,0.30268447973056445,Ind-ML,0.71,10
70,0.1561800625452732,Ind-VB,0.71,1
71,0.15593957405782466,Ind-VB,0.71,2
72,0.1620165279055053,Ind-VB,0.71,3
73,0.16672618280215265,Ind-VB,0.71,4
74,0.14363391368628015,Ind-VB,0.71,5
75,0.17052338084319507,Ind-VB,0.71,6
76,0.1410757660224727,Ind-VB,0.71,7
77,0.1521570969225694,Ind-VB,0.71,8
78,0.15540931094012814,Ind-VB,0.71,9
79,0.13865895547889304,Ind-VB,0.71,10
80,0.11890067319927608,Latent-ML,0.71,1
81,0.1023448159755301,Latent-ML,0.71,2
82,0.11895488926979138,Latent-ML,0.71,3
83,0.09584611554713332,Latent-ML,0.71,4
84,0.10263812436915433,Latent-ML,0.71,5
85,0.08966491956424523,Latent-ML,0.71,6
86,0.09222256816182192,Latent-ML,0.71,7
87,0.09832528656821134,Latent-ML,0.71,8
88,0.10991529984996147,Latent-ML,0.71,9
89,0.09182361700725776,Latent-ML,0.71,10
90,0.08686254406481296,Latent-VB,0.71,1
91,0.07927543586692112,Latent-VB,0.71,2
92,0.09120451751127724,Latent-VB,0.71,3
93,0.07694689722027437,Latent-VB,0.71,4
94,0.08161305356880055,Latent-VB,0.71,5
95,0.07332141761412128,Latent-VB,0.71,6
96,0.0779200300292019,Latent-VB,0.71,7
97,0.08082012337717108,Latent-VB,0.71,8
98,0.0872960608231188,Latent-VB,0.71,9
99,0.07745665902374774,Latent-VB,0.71,10
100,0.111929281631832,Average,0.87,1
101,0.09263973833978373,Average,0.87,2
102,0.11204255882276136,Average,0.87,3
103,0.09120938069275826,Average,0.87,4
104,0.09976138340266713,Average,0.87,5
105,0.08968275840123302,Average,0.87,6
106,0.09003206679496221,Average,0.87,7
107,0.09184494498982514,Average,0.87,8
108,0.10510841568754124,Average,0.87,9
109,0.08954083058997148,Average,0.87,10
110,0.29064588426436394,Ind-ML,0.87,1
111,0.3624307111817728,Ind-ML,0.87,2
112,0.3088733162935315,Ind-ML,0.87,3
113,0.3641984814495473,Ind-ML,0.87,4
114,0.3027274548007845,Ind-ML,0.87,5
115,0.3058818163200325,Ind-ML,0.87,6
116,0.2893024461550639,Ind-ML,0.87,7
117,0.2923987151163415,Ind-ML,0.87,8
118,0.3057795309891989,Ind-ML,0.87,9
119,0.30268447973056456,Ind-ML,0.87,10
120,0.17132347667178455,Ind-VB,0.87,1
121,0.17188267408713434,Ind-VB,0.87,2
122,0.17188226922422392,Ind-VB,0.87,3
123,0.1868399463472796,Ind-VB,0.87,4
124,0.1560202235948939,Ind-VB,0.87,5
125,0.18111423544478947,Ind-VB,0.87,6
126,0.15805372894240632,Ind-VB,0.87,7
127,0.16641442231991296,Ind-VB,0.87,8
128,0.16455172995422354,Ind-VB,0.87,9
129,0.15129142631780504,Ind-VB,0.87,10
130,0.1262283213932502,Latent-ML,0.87,1
131,0.09493712930617666,Latent-ML,0.87,2
132,0.11193812945467801,Latent-ML,0.87,3
133,0.10010511854184093,Latent-ML,0.87,4
134,0.10196724851629052,Latent-ML,0.87,5
135,0.0902210734753643,Latent-ML,0.87,6
136,0.09585792120827956,Latent-ML,0.87,7
137,0.12836568239370685,Latent-ML,0.87,8
138,0.10864030196966187,Latent-ML,0.87,9
139,0.09165183643607344,Latent-ML,0.87,10
140,0.09327402732918903,Latent-VB,0.87,1
141,0.0835411893894468,Latent-VB,0.87,2
142,0.09707297447432753,Latent-VB,0.87,3
143,0.08115072579280214,Latent-VB,0.87,4
144,0.08671596541676356,Latent-VB,0.87,5
145,0.0775821061907904,Latent-VB,0.87,6
146,0.0817455961231676,Latent-VB,0.87,7
147,0.08453980751401652,Latent-VB,0.87,8
148,0.09238675990433384,Latent-VB,0.87,9
149,0.08132673410606718,Latent-VB,0.87,10
150,0.111929281631832,Average,1.0,1
151,0.09263973833978373,Average,1.0,2
152,0.11204255882276136,Average,1.0,3
153,0.09120938069275826,Average,1.0,4
154,0.09976138340266713,Average,1.0,5
155,0.08968275840123299,Average,1.0,6
156,0.09003206679496221,Average,1.0,7
157,0.09184494498982514,Average,1.0,8
158,0.10510841568754126,Average,1.0,9
159,0.08954083058997148,Average,1.0,10
160,0.2906458842643639,Ind-ML,1.0,1
161,0.3624307111817728,Ind-ML,1.0,2
162,0.3088733162935315,Ind-ML,1.0,3
163,0.3641984814495473,Ind-ML,1.0,4
164,0.3027274548007845,Ind-ML,1.0,5
165,0.30588181632003264,Ind-ML,1.0,6
166,0.2893024461550639,Ind-ML,1.0,7
167,0.2923987151163416,Ind-ML,1.0,8
168,0.3057795309891989,Ind-ML,1.0,9
169,0.30268447973056456,Ind-ML,1.0,10
170,0.17849251462622814,Ind-VB,1.0,1
171,0.18192820366159965,Ind-VB,1.0,2
172,0.1779572066671553,Ind-VB,1.0,3
173,0.19761897163328826,Ind-VB,1.0,4
174,0.1635000236791327,Ind-VB,1.0,5
175,0.1876139183645056,Ind-VB,1.0,6
176,0.16387161355677032,Ind-VB,1.0,7
177,0.17430653655809564,Ind-VB,1.0,8
178,0.1700787020881696,Ind-VB,1.0,9
179,0.1583744871883772,Ind-VB,1.0,10
180,0.1337847362670028,Latent-ML,1.0,1
181,0.11410685316558795,Latent-ML,1.0,2
182,0.1188297683431967,Latent-ML,1.0,3
183,0.09148017988801573,Latent-ML,1.0,4
184,0.11297912498552025,Latent-ML,1.0,5
185,0.09026202509327197,Latent-ML,1.0,6
186,0.09552914155505278,Latent-ML,1.0,7
187,0.09170469898409822,Latent-ML,1.0,8
188,0.10511927956085997,Latent-ML,1.0,9
189,0.0895413797070586,Latent-ML,1.0,10
190,0.09692791989951988,Latent-VB,1.0,1
191,0.0858208917568499,Latent-VB,1.0,2
192,0.10032568792356146,Latent-VB,1.0,3
193,0.08343552800623491,Latent-VB,1.0,4
194,0.0895351686540563,Latent-VB,1.0,5
195,0.07996520445529674,Latent-VB,1.0,6
196,0.08378469839485117,Latent-VB,1.0,7
197,0.08648986240094989,Latent-VB,1.0,8
198,0.09517873513485656,Latent-VB,1.0,9
199,0.08338671189325317,Latent-VB,1.0,10
200,0.111929281631832,Average,1.12,1
201,0.09263973833978373,Average,1.12,2
202,0.11204255882276136,Average,1.12,3
203,0.09120938069275827,Average,1.12,4
204,0.09976138340266716,Average,1.12,5
205,0.08968275840123302,Average,1.12,6
206,0.09003206679496221,Average,1.12,7
207,0.09184494498982514,Average,1.12,8
208,0.10510841568754124,Average,1.12,9
209,0.08954083058997148,Average,1.12,10
210,0.2906458842643639,Ind-ML,1.12,1
211,0.3624307111817728,Ind-ML,1.12,2
212,0.3088733162935315,Ind-ML,1.12,3
213,0.3641984814495473,Ind-ML,1.12,4
214,0.3027274548007845,Ind-ML,1.12,5
215,0.3058818163200325,Ind-ML,1.12,6
216,0.2893024461550639,Ind-ML,1.12,7
217,0.2923987151163416,Ind-ML,1.12,8
218,0.3057795309891989,Ind-ML,1.12,9
219,0.30268447973056445,Ind-ML,1.12,10
220,0.18207645378398646,Ind-VB,1.12,1
221,0.18782578384994247,Ind-VB,1.12,2
222,0.18210873359259214,Ind-VB,1.12,3
223,0.20461410876515607,Ind-VB,1.12,4
224,0.16849373576996776,Ind-VB,1.12,5
225,0.1919381645122817,Ind-VB,1.12,6
226,0.1675064171402157,Ind-VB,1.12,7
227,0.17937936018728085,Ind-VB,1.12,8
228,0.1738028831287382,Ind-VB,1.12,9
229,0.162951339138464,Ind-VB,1.12,10
230,0.11451807608161575,Latent-ML,1.12,1
231,0.10447934355860013,Latent-ML,1.12,2
232,0.12096493527811647,Latent-ML,1.12,3
233,0.11554780196775365,Latent-ML,1.12,4
234,0.10185558562631272,Latent-ML,1.12,5
235,0.09386435936976227,Latent-ML,1.12,6
236,0.09682629949127312,Latent-ML,1.12,7
237,0.09332827946380463,Latent-ML,1.12,8
238,0.11052969970394542,Latent-ML,1.12,9
239,0.09617740122868858,Latent-ML,1.12,10
240,0.0993025659902988,Latent-VB,1.12,1
241,0.08723287188318507,Latent-VB,1.12,2
242,0.10239623030998067,Latent-VB,1.12,3
243,0.08487160561273806,Latent-VB,1.12,4
244,0.0913274556696836,Latent-VB,1.12,5
245,0.08149894769929912,Latent-VB,1.12,6
246,0.08504747106943526,Latent-VB,1.12,7
247,0.08768143906038349,Latent-VB,1.12,8
248,0.09694549419737944,Latent-VB,1.12,9
249,0.08466000538937297,Latent-VB,1.12,10
250,0.111929281631832,Average,1.22,1
251,0.09263973833978373,Average,1.22,2
252,0.11204255882276136,Average,1.22,3
253,0.09120938069275827,Average,1.22,4
254,0.09976138340266716,Average,1.22,5
255,0.08968275840123302,Average,1.22,6
256,0.09003206679496221,Average,1.22,7
257,0.09184494498982512,Average,1.22,8
258,0.10510841568754126,Average,1.22,9
259,0.08954083058997148,Average,1.22,10
260,0.29064588426436394,Ind-ML,1.22,1
261,0.3624307111817728,Ind-ML,1.22,2
262,0.30887331629353154,Ind-ML,1.22,3
263,0.3641984814495473,Ind-ML,1.22,4
264,0.3027274548007845,Ind-ML,1.22,5
265,0.3058818163200325,Ind-ML,1.22,6
266,0.2893024461550639,Ind-ML,1.22,7
267,0.2923987151163416,Ind-ML,1.22,8
268,0.3057795309891989,Ind-ML,1.22,9
269,0.3026844797305646,Ind-ML,1.22,10
270,0.18435916106869485,Ind-VB,1.22,1
271,0.1918880931078404,Ind-VB,1.22,2
272,0.1851113272424228,Ind-VB,1.22,3
273,0.2095856204233526,Ind-VB,1.22,4
274,0.17210145158078427,Ind-VB,1.22,5
275,0.1956543797571788,Ind-VB,1.22,6
276,0.1700273166929494,Ind-VB,1.22,7
277,0.18295527193695765,Ind-VB,1.22,8
278,0.17650607318249745,Ind-VB,1.22,9
279,0.16620448175681668,Ind-VB,1.22,10
280,0.11200195930955653,Latent-ML,1.22,1
281,0.09262051493043456,Latent-ML,1.22,2
282,0.13028188918996286,Latent-ML,1.22,3
283,0.09139666879925827,Latent-ML,1.22,4
284,0.09981752987909004,Latent-ML,1.22,5
285,0.09282973674282696,Latent-ML,1.22,6
286,0.0972680904012105,Latent-ML,1.22,7
287,0.09159467668826758,Latent-ML,1.22,8
288,0.10831665517324383,Latent-ML,1.22,9
289,0.09679054556870667,Latent-ML,1.22,10
290,0.1009764641571041,Latent-VB,1.22,1
291,0.08819006668874793,Latent-VB,1.22,2
292,0.103831613673629,Latent-VB,1.22,3
293,0.08585800822353512,Latent-VB,1.22,4
294,0.09256942257046012,Latent-VB,1.22,5
295,0.0825740770269894,Latent-VB,1.22,6
296,0.08590426021668171,Latent-VB,1.22,7
297,0.08848063859067211,Latent-VB,1.22,8
298,0.09816571017697323,Latent-VB,1.22,9
299,0.08552219094403171,Latent-VB,1.22,10
300,0.111929281631832,Average,1.32,1
301,0.09263973833978373,Average,1.32,2
302,0.11204255882276136,Average,1.32,3
303,0.09120938069275827,Average,1.32,4
304,0.09976138340266713,Average,1.32,5
305,0.08968275840123302,Average,1.32,6
306,0.09003206679496221,Average,1.32,7
307,0.09184494498982514,Average,1.32,8
308,0.10510841568754126,Average,1.32,9
309,0.08954083058997148,Average,1.32,10
310,0.2906458842643639,Ind-ML,1.32,1
311,0.3624307111817728,Ind-ML,1.32,2
312,0.3088733162935315,Ind-ML,1.32,3
313,0.3641984814495473,Ind-ML,1.32,4
314,0.3027274548007845,Ind-ML,1.32,5
315,0.3058818163200325,Ind-ML,1.32,6
316,0.2893024461550639,Ind-ML,1.32,7
317,0.2923987151163416,Ind-ML,1.32,8
318,0.3057795309891989,Ind-ML,1.32,9
319,0.30268447973056456,Ind-ML,1.32,10
320,0.18602782334643736,Ind-VB,1.32,1
321,0.19488430500121787,Ind-VB,1.32,2
322,0.18736904240446445,Ind-VB,1.32,3
323,0.21322579396281752,Ind-VB,1.32,4
324,0.17507369092190514,Ind-VB,1.32,5
325,0.1996268715953236,Ind-VB,1.32,6
326,0.17188426927114875,Ind-VB,1.32,7
327,0.1856275461867357,Ind-VB,1.32,8
328,0.17856514104668478,Ind-VB,1.32,9
329,0.16863177800795964,Ind-VB,1.32,10
330,0.13095018745031267,Latent-ML,1.32,1
331,0.0926427582420431,Latent-ML,1.32,2
332,0.1120410771665599,Latent-ML,1.32,3
333,0.09868786670654282,Latent-ML,1.32,4
334,0.1043017066957162,Latent-ML,1.32,5
335,0.0929034974864744,Latent-ML,1.32,6
336,0.09249272162590763,Latent-ML,1.32,7
337,0.09293891914963537,Latent-ML,1.32,8
338,0.10534329191685772,Latent-ML,1.32,9
339,0.09212043270130227,Latent-ML,1.32,10
340,0.10222362291612036,Latent-VB,1.32,1
341,0.08887991307818255,Latent-VB,1.32,2
342,0.10488613369987017,Latent-VB,1.32,3
343,0.08657747272377042,Latent-VB,1.32,4
344,0.09348186758830247,Latent-VB,1.32,5
345,0.08337245336238526,Latent-VB,1.32,6
346,0.08652257968971051,Latent-VB,1.32,7
347,0.08905145532010257,Latent-VB,1.32,8
348,0.09905988269524184,Latent-VB,1.32,9
349,0.08614314251478683,Latent-VB,1.32,10
350,0.111929281631832,Average,1.41,1
351,0.09263973833978373,Average,1.41,2
352,0.11204255882276136,Average,1.41,3
353,0.09120938069275826,Average,1.41,4
354,0.09976138340266716,Average,1.41,5
355,0.08968275840123302,Average,1.41,6
356,0.09003206679496221,Average,1.41,7
357,0.09184494498982514,Average,1.41,8
358,0.10510841568754124,Average,1.41,9
359,0.08954083058997148,Average,1.41,10
360,0.2906458842643639,Ind-ML,1.41,1
361,0.3624307111817728,Ind-ML,1.41,2
362,0.30887331629353154,Ind-ML,1.41,3
363,0.3641984814495473,Ind-ML,1.41,4
364,0.3027274548007845,Ind-ML,1.41,5
365,0.3058818163200325,Ind-ML,1.41,6
366,0.2893024461550639,Ind-ML,1.41,7
367,0.2923987151163416,Ind-ML,1.41,8
368,0.3057795309891989,Ind-ML,1.41,9
369,0.30268447973056456,Ind-ML,1.41,10
370,0.18731808220345386,Ind-VB,1.41,1
371,0.1971932595608604,Ind-VB,1.41,2
372,0.18912497556522065,Ind-VB,1.41,3
373,0.2159140701201917,Ind-VB,1.41,4
374,0.17944238250158906,Ind-VB,1.41,5
375,0.2016845056868762,Ind-VB,1.41,6
376,0.17331025273747572,Ind-VB,1.41,7
377,0.1877075286018448,Ind-VB,1.41,8
378,0.18018798758502186,Ind-VB,1.41,9
379,0.17050495645054922,Ind-VB,1.41,10
380,0.11200035062081168,Latent-ML,1.41,1
381,0.09263965547573227,Latent-ML,1.41,2
382,0.1111131282284662,Latent-ML,1.41,3
383,0.10689870398158366,Latent-ML,1.41,4
384,0.09945971038802333,Latent-ML,1.41,5
385,0.0927039621480032,Latent-ML,1.41,6
386,0.09485826403019618,Latent-ML,1.41,7
387,0.09354585682493866,Latent-ML,1.41,8
388,0.10510843950137223,Latent-ML,1.41,9
389,0.08954089552688886,Latent-ML,1.41,10
390,0.10319100473593633,Latent-VB,1.41,1
391,0.08939959917955352,Latent-VB,1.41,2
392,0.10569416203483258,Latent-VB,1.41,3
393,0.08712551421555774,Latent-VB,1.41,4
394,0.09418121696761787,Latent-VB,1.41,5
395,0.08399049359112354,Latent-VB,1.41,6
396,0.08698912777344145,Latent-VB,1.41,7
397,0.08947808245918151,Latent-VB,1.41,8
398,0.09974380757129772,Latent-VB,1.41,9
399,0.08661073963895098,Latent-VB,1.41,10
400,0.11192928163183198,Average,1.58,1
401,0.09263973833978373,Average,1.58,2
402,0.1120425588227614,Average,1.58,3
403,0.09120938069275826,Average,1.58,4
404,0.09976138340266716,Average,1.58,5
405,0.08968275840123302,Average,1.58,6
406,0.09003206679496221,Average,1.58,7
407,0.09184494498982514,Average,1.58,8
408,0.10510841568754124,Average,1.58,9
409,0.08954083058997148,Average,1.58,10
410,0.2906458842643639,Ind-ML,1.58,1
411,0.3624307111817728,Ind-ML,1.58,2
412,0.3088733162935315,Ind-ML,1.58,3
413,0.3641984814495473,Ind-ML,1.58,4
414,0.3027274548007845,Ind-ML,1.58,5
415,0.30588181632003264,Ind-ML,1.58,6
416,0.2893024461550639,Ind-ML,1.58,7
417,0.2923987151163416,Ind-ML,1.58,8
418,0.3057795309891989,Ind-ML,1.58,9
419,0.30268447973056456,Ind-ML,1.58,10
420,0.1891951127443512,Ind-VB,1.58,1
421,0.20053109865251,Ind-VB,1.58,2
422,0.19169287997130727,Ind-VB,1.58,3
423,0.21587482969763927,Ind-VB,1.58,4
424,0.1832143894617229,Ind-VB,1.58,5
425,0.20452011200115405,Ind-VB,1.58,6
426,0.17535596829053254,Ind-VB,1.58,7
427,0.1907464375531496,Ind-VB,1.58,8
428,0.1825880891809316,Ind-VB,1.58,9
429,0.17319631089520648,Ind-VB,1.58,10
430,0.11360057494422582,Latent-ML,1.58,1
431,0.0926405414725844,Latent-ML,1.58,2
432,0.11299525985235392,Latent-ML,1.58,3
433,0.09120937127380778,Latent-ML,1.58,4
434,0.10692002224169303,Latent-ML,1.58,5
435,0.08968269438933177,Latent-ML,1.58,6
436,0.09003288828497125,Latent-ML,1.58,7
437,0.0934913803509557,Latent-ML,1.58,8
438,0.10510844734081996,Latent-ML,1.58,9
439,0.08955943064192473,Latent-ML,1.58,10
440,0.10459850634374347,Latent-VB,1.58,1
441,0.0901282981812631,Latent-VB,1.58,2
442,0.10685203382982418,Latent-VB,1.58,3
443,0.08790538245870079,Latent-VB,1.58,4
444,0.09518398872748472,Latent-VB,1.58,5
445,0.08488843875430467,Latent-VB,1.58,6
446,0.08764497616510078,Latent-VB,1.58,7
447,0.09007029565262753,Latent-VB,1.58,8
448,0.10072210252380986,Latent-VB,1.58,9
449,0.08726621967424887,Latent-VB,1.58,10


==> experiments/syn_ground_truth_scale_analysis_0.3_tail_strength_seeds.csv <==
,mse,method,ground_truth_scale,seed
0,0.1067388876510694,Average,0.5,1
1,0.0895924405998448,Average,0.5,2
2,0.10899278021780946,Average,0.5,3
3,0.09054229493225856,Average,0.5,4
4,0.09688253470786458,Average,0.5,5
5,0.09649690681171773,Average,0.5,6
6,0.09070316164368493,Average,0.5,7
7,0.09207583679482592,Average,0.5,8
8,0.10718683020028598,Average,0.5,9
9,0.09314206305068552,Average,0.5,10
10,0.2482564006917784,Ind-ML,0.5,1
11,0.28971736453567243,Ind-ML,0.5,2
12,0.2620933985701557,Ind-ML,0.5,3
13,0.2920363343486585,Ind-ML,0.5,4
14,0.2510550158231728,Ind-ML,0.5,5
15,0.2627148286781354,Ind-ML,0.5,6
16,0.31836984992193995,Ind-ML,0.5,7
17,0.2387160007677483,Ind-ML,0.5,8
18,0.2824188658737738,Ind-ML,0.5,9
19,0.2702169879641199,Ind-ML,0.5,10
20,0.1057249349425733,Ind-VB,0.5,1
21,0.09391793921308042,Ind-VB,0.5,2
22,0.09872010103709224,Ind-VB,0.5,3
23,0.10862401355896548,Ind-VB,0.5,4
24,0.0846018907679569,Ind-VB,0.5,5
25,0.10162743058031763,Ind-VB,0.5,6
26,0.08173807932228204,Ind-VB,0.5,7
27,0.09055195836799357,Ind-VB,0.5,8
28,0.0900805556781828,Ind-VB,0.5,9
29,0.07005580190860955,Ind-VB,0.5,10
30,0.1067378784686096,Latent-ML,0.5,1
31,0.0895951410296834,Latent-ML,0.5,2
32,0.10898921618892472,Latent-ML,0.5,3
33,0.09054256695464408,Latent-ML,0.5,4
34,0.09686673696434893,Latent-ML,0.5,5
35,0.0964942778420627,Latent-ML,0.5,6
36,0.09070351342422332,Latent-ML,0.5,7
37,0.09206813131382503,Latent-ML,0.5,8
38,0.1071855925848171,Latent-ML,0.5,9
39,0.09314136460815177,Latent-ML,0.5,10
40,0.07156749594157465,Latent-VB,0.5,1
41,0.06629270558664703,Latent-VB,0.5,2
42,0.078496318558992,Latent-VB,0.5,3
43,0.06848451323419501,Latent-VB,0.5,4
44,0.07253713857261074,Latent-VB,0.5,5
45,0.06560518546099876,Latent-VB,0.5,6
46,0.06955056512834645,Latent-VB,0.5,7
47,0.06671874661018892,Latent-VB,0.5,8
48,0.07788428492917289,Latent-VB,0.5,9
49,0.0648186143290576,Latent-VB,0.5,10
50,0.1067388876510694,Average,0.71,1
51,0.0895924405998448,Average,0.71,2
52,0.10899278021780946,Average,0.71,3
53,0.09054229493225856,Average,0.71,4
54,0.0968825347078646,Average,0.71,5
55,0.09649690681171773,Average,0.71,6
56,0.09070316164368487,Average,0.71,7
57,0.09207583679482592,Average,0.71,8
58,0.10718683020028598,Average,0.71,9
59,0.09314206305068554,Average,0.71,10
60,0.2482564006917784,Ind-ML,0.71,1
61,0.2897173645356725,Ind-ML,0.71,2
62,0.2620933985701557,Ind-ML,0.71,3
63,0.2920363343486585,Ind-ML,0.71,4
64,0.2510550158231728,Ind-ML,0.71,5
65,0.2627148286781354,Ind-ML,0.71,6
66,0.3183698499219399,Ind-ML,0.71,7
67,0.23871600076774854,Ind-ML,0.71,8
68,0.2824188658737738,Ind-ML,0.71,9
69,0.27021698796412,Ind-ML,0.71,10
70,0.12266355239189305,Ind-VB,0.71,1
71,0.11460659961307933,Ind-VB,0.71,2
72,0.11872078566577532,Ind-VB,0.71,3
73,0.13071174876639444,Ind-VB,0.71,4
74,0.10403388206083856,Ind-VB,0.71,5
75,0.11931239230387608,Ind-VB,0.71,6
76,0.09739270257416148,Ind-VB,0.71,7
77,0.10899345070956852,Ind-VB,0.71,8
78,0.1123573833824655,Ind-VB,0.71,9
79,0.08581530494040232,Ind-VB,0.71,10
80,0.10673817735288577,Latent-ML,0.71,1
81,0.0895934525388715,Latent-ML,0.71,2
82,0.1089909724661088,Latent-ML,0.71,3
83,0.09054246951869284,Latent-ML,0.71,4
84,0.09687348387874137,Latent-ML,0.71,5
85,0.09649562825128492,Latent-ML,0.71,6
86,0.0907031305593736,Latent-ML,0.71,7
87,0.09207200775251204,Latent-ML,0.71,8
88,0.1071862958055871,Latent-ML,0.71,9
89,0.09314184662820378,Latent-ML,0.71,10
90,0.08503527313718444,Latent-VB,0.71,1
91,0.07633678405362432,Latent-VB,0.71,2
92,0.09217601329960316,Latent-VB,0.71,3
93,0.07808335540656355,Latent-VB,0.71,4
94,0.08390042825925538,Latent-VB,0.71,5
95,0.07697797298329265,Latent-VB,0.71,6
96,0.07950165157559952,Latent-VB,0.71,7
97,0.07734863042813514,Latent-VB,0.71,8
98,0.09095702709299884,Latent-VB,0.71,9
99,0.07571173038771004,Latent-VB,0.71,10
100,0.1067388876510694,Average,0.87,1
101,0.0895924405998448,Average,0.87,2
102,0.10899278021780946,Average,0.87,3
103,0.0905422949322586,Average,0.87,4
104,0.0968825347078646,Average,0.87,5
105,0.09649690681171773,Average,0.87,6
106,0.09070316164368493,Average,0.87,7
107,0.09207583679482592,Average,0.87,8
108,0.10718683020028598,Average,0.87,9
109,0.09314206305068552,Average,0.87,10
110,0.2482564006917784,Ind-ML,0.87,1
111,0.2897173645356725,Ind-ML,0.87,2
112,0.2620933985701556,Ind-ML,0.87,3
113,0.2920363343486585,Ind-ML,0.87,4
114,0.2510550158231728,Ind-ML,0.87,5
115,0.2627148286781354,Ind-ML,0.87,6
116,0.3183698499219399,Ind-ML,0.87,7
117,0.2387160007677488,Ind-ML,0.87,8
118,0.2824188658737738,Ind-ML,0.87,9
119,0.27021698796412,Ind-ML,0.87,10
120,0.130082596349419,Ind-VB,0.87,1
121,0.12432041286883733,Ind-VB,0.87,2
122,0.12833197906402333,Ind-VB,0.87,3
123,0.14048678773322268,Ind-VB,0.87,4
124,0.11340894859943225,Ind-VB,0.87,5
125,0.12814044004842615,Ind-VB,0.87,6
126,0.10505232420909387,Ind-VB,0.87,7
127,0.11807388064656653,Ind-VB,0.87,8
128,0.1187540373497255,Ind-VB,0.87,9
129,0.09371944113644816,Ind-VB,0.87,10
130,0.10673844628562026,Latent-ML,0.87,1
131,0.08959285407456884,Latent-ML,0.87,2
132,0.10899181923753527,Latent-ML,0.87,3
133,0.0905423840986592,Latent-ML,0.87,4
134,0.0968770533681401,Latent-ML,0.87,5
135,0.09649626877899264,Latent-ML,0.87,6
136,0.09070307835652308,Latent-ML,0.87,7
137,0.0920738305504005,Latent-ML,0.87,8
138,0.10718659335432404,Latent-ML,0.87,9
139,0.09314198768919582,Latent-ML,0.87,10
140,0.09084646856803266,Latent-VB,0.87,1
141,0.08038732250251747,Latent-VB,0.87,2
142,0.09770793199465018,Latent-VB,0.87,3
143,0.08190082924974669,Latent-VB,0.87,4
144,0.08836434060526396,Latent-VB,0.87,5
145,0.08189249162377882,Latent-VB,0.87,6
146,0.0833636690771497,Latent-VB,0.87,7
147,0.08169832524604431,Latent-VB,0.87,8
148,0.09621757366975177,Latent-VB,0.87,9
149,0.08033441885415513,Latent-VB,0.87,10
150,0.1067388876510694,Average,1.0,1
151,0.08959244059984478,Average,1.0,2
152,0.10899278021780948,Average,1.0,3
153,0.09054229493225856,Average,1.0,4
154,0.0968825347078646,Average,1.0,5
155,0.09649690681171773,Average,1.0,6
156,0.09070316164368493,Average,1.0,7
157,0.09207583679482592,Average,1.0,8
158,0.10718683020028598,Average,1.0,9
159,0.09314206305068552,Average,1.0,10
160,0.2482564006917784,Ind-ML,1.0,1
161,0.28971736453567243,Ind-ML,1.0,2
162,0.2620933985701557,Ind-ML,1.0,3
163,0.2920363343486585,Ind-ML,1.0,4
164,0.2510550158231728,Ind-ML,1.0,5
165,0.2627148286781354,Ind-ML,1.0,6
166,0.3183698499219399,Ind-ML,1.0,7
167,0.2387160007677479,Ind-ML,1.0,8
168,0.2824188658737738,Ind-ML,1.0,9
169,0.27021698796412,Ind-ML,1.0,10
170,0.1343180446304466,Ind-VB,1.0,1
171,0.1297327526730901,Ind-VB,1.0,2
172,0.1340555412840059,Ind-VB,1.0,3
173,0.1460194964956231,Ind-VB,1.0,4
174,0.1189844936979384,Ind-VB,1.0,5
175,0.13322494605225324,Ind-VB,1.0,6
176,0.10972205005772606,Ind-VB,1.0,7
177,0.12333467066264216,Ind-VB,1.0,8
178,0.12334243767519674,Ind-VB,1.0,9
179,0.09856597935128336,Ind-VB,1.0,10
180,0.10673862074075867,Latent-ML,1.0,1
181,0.08959262424280835,Latent-ML,1.0,2
182,0.1089922518208782,Latent-ML,1.0,3
183,0.09054233759975287,Latent-ML,1.0,4
184,0.09687901389036957,Latent-ML,1.0,5
185,0.09649657176098893,Latent-ML,1.0,6
186,0.09070309219173248,Latent-ML,1.0,7
187,0.09207476279822664,Latent-ML,1.0,8
188,0.1071867221766406,Latent-ML,1.0,9
189,0.09314203475813897,Latent-ML,1.0,10
190,0.09410865291141733,Latent-VB,1.0,1
191,0.082569838582748,Latent-VB,1.0,2
192,0.10066443762552288,Latent-VB,1.0,3
193,0.08394678254011755,Latent-VB,1.0,4
194,0.09071294765932136,Latent-VB,1.0,5
195,0.08467364173785719,Latent-VB,1.0,6
196,0.0853861839301779,Latent-VB,1.0,7
197,0.08406426883157195,Latent-VB,1.0,8
198,0.09902926373475096,Latent-VB,1.0,9
199,0.08291634942742564,Latent-VB,1.0,10
200,0.1067388876510694,Average,1.12,1
201,0.08959244059984478,Average,1.12,2
202,0.10899278021780946,Average,1.12,3
203,0.0905422949322586,Average,1.12,4
204,0.09688253470786458,Average,1.12,5
205,0.09649690681171773,Average,1.12,6
206,0.0907031616436849,Average,1.12,7
207,0.09207583679482594,Average,1.12,8
208,0.10718683020028598,Average,1.12,9
209,0.09314206305068554,Average,1.12,10
210,0.2482564006917784,Ind-ML,1.12,1
211,0.28971736453567243,Ind-ML,1.12,2
212,0.2620933985701557,Ind-ML,1.12,3
213,0.2920363343486585,Ind-ML,1.12,4
214,0.2510550158231728,Ind-ML,1.12,5
215,0.26271482867813545,Ind-ML,1.12,6
216,0.3183698499219399,Ind-ML,1.12,7
217,0.2387160007677485,Ind-ML,1.12,8
218,0.2824188658737738,Ind-ML,1.12,9
219,0.2702169879641199,Ind-ML,1.12,10
220,0.13706371167292178,Ind-VB,1.12,1
221,0.13327132206856895,Ind-VB,1.12,2
222,0.13785608199276805,Ind-VB,1.12,3
223,0.1495805779926278,Ind-VB,1.12,4
224,0.1226867521732769,Ind-VB,1.12,5
225,0.1364821201161984,Ind-VB,1.12,6
226,0.11289302344465918,Ind-VB,1.12,7
227,0.12676492204453374,Ind-VB,1.12,8
228,0.1268749673539276,Ind-VB,1.12,9
229,0.10180341833942998,Ind-VB,1.12,10
230,0.10673872889710832,Latent-ML,1.12,1
231,0.08959252590003311,Latent-ML,1.12,2
232,0.10899248355478773,Latent-ML,1.12,3
233,0.09054231515680193,Latent-ML,1.12,4
234,0.09688019910004672,Latent-ML,1.12,5
235,0.09649673080324772,Latent-ML,1.12,6
236,0.0907031117604175,Latent-ML,1.12,7
237,0.09207524907497164,Latent-ML,1.12,8
238,0.10718678029128142,Latent-ML,1.12,9
239,0.09314205182928424,Latent-ML,1.12,10
240,0.09620626414721467,Latent-VB,1.12,1
241,0.08393195226673568,Latent-VB,1.12,2
242,0.10249030127362613,Latent-VB,1.12,3
243,0.08522040666073058,Latent-VB,1.12,4
244,0.0921477051471141,Latent-VB,1.12,5
245,0.0864780894585106,Latent-VB,1.12,6
246,0.08661896820244187,Latent-VB,1.12,7
247,0.08555156831304744,Latent-VB,1.12,8
248,0.10076822974780557,Latent-VB,1.12,9
249,0.08457430345343901,Latent-VB,1.12,10
250,0.1067388876510694,Average,1.22,1
251,0.0895924405998448,Average,1.22,2
252,0.10899278021780946,Average,1.22,3
253,0.09054229493225856,Average,1.22,4
254,0.0968825347078646,Average,1.22,5
255,0.09649690681171773,Average,1.22,6
256,0.09070316164368493,Average,1.22,7
257,0.09207583679482592,Average,1.22,8
258,0.10718683020028598,Average,1.22,9
259,0.09314206305068552,Average,1.22,10
260,0.2482564006917784,Ind-ML,1.22,1
261,0.2897173645356725,Ind-ML,1.22,2
262,0.2620933985701556,Ind-ML,1.22,3
263,0.29203633434865844,Ind-ML,1.22,4
264,0.2510550158231728,Ind-ML,1.22,5
265,0.26271482867813545,Ind-ML,1.22,6
266,0.31836984992193995,Ind-ML,1.22,7
267,0.238716000767749,Ind-ML,1.22,8
268,0.2824188658737738,Ind-ML,1.22,9
269,0.27021698796412,Ind-ML,1.22,10
270,0.13899020551335567,Ind-VB,1.22,1
271,0.13579834324003262,Ind-VB,1.22,2
272,0.14056263786435402,Ind-VB,1.22,3
273,0.1520657915189483,Ind-VB,1.22,4
274,0.12532350809498788,Ind-VB,1.22,5
275,0.13874796646617307,Ind-VB,1.22,6
276,0.11519593196133475,Ind-VB,1.22,7
277,0.12916991780988882,Ind-VB,1.22,8
278,0.12950945702046887,Ind-VB,1.22,9
279,0.10411215555560288,Ind-VB,1.22,10
280,0.10673879420135232,Latent-ML,1.22,1
281,0.08959248160370369,Latent-ML,1.22,2
282,0.10899261041181844,Latent-ML,1.22,3
283,0.09054230430931882,Latent-ML,1.22,4
284,0.09688095543557963,Latent-ML,1.22,5
285,0.09649681056227014,Latent-ML,1.22,6
286,0.09070312887301504,Latent-ML,1.22,7
287,0.09207550686429412,Latent-ML,1.22,8
288,0.1071868069352604,Latent-ML,1.22,9
289,0.09314205861682692,Latent-ML,1.22,10
290,0.09767275711645748,Latent-VB,1.22,1
291,0.08486186317860313,Latent-VB,1.22,2
292,0.10372315961488786,Latent-VB,1.22,3
293,0.08608876897018111,Latent-VB,1.22,4
294,0.09310825722512747,Latent-VB,1.22,5
295,0.08775076272387372,Latent-VB,1.22,6
296,0.08744333169738862,Latent-VB,1.22,7
297,0.08657303647715855,Latent-VB,1.22,8
298,0.10194472099476293,Latent-VB,1.22,9
299,0.08573365178392561,Latent-VB,1.22,10
300,0.1067388876510694,Average,1.32,1
301,0.0895924405998448,Average,1.32,2
302,0.10899278021780946,Average,1.32,3
303,0.09054229493225856,Average,1.32,4
304,0.0968825347078646,Average,1.32,5
305,0.09649690681171773,Average,1.32,6
306,0.0907031616436849,Average,1.32,7
307,0.09207583679482592,Average,1.32,8
308,0.10718683020028597,Average,1.32,9
309,0.09314206305068552,Average,1.32,10
310,0.2482564006917784,Ind-ML,1.32,1
311,0.28971736453567243,Ind-ML,1.32,2
312,0.2620933985701557,Ind-ML,1.32,3
313,0.2920363343486585,Ind-ML,1.32,4
314,0.2510550158231729,Ind-ML,1.32,5
315,0.26271482867813545,Ind-ML,1.32,6
316,0.3183698499219399,Ind-ML,1.32,7
317,0.2387160007677489,Ind-ML,1.32,8
318,0.2824188658737738,Ind-ML,1.32,9
319,0.27021698796412,Ind-ML,1.32,10
320,0.14041594212902742,Ind-VB,1.32,1
321,0.13770474167952754,Ind-VB,1.32,2
322,0.14258740237214867,Ind-VB,1.32,3
323,0.15389933745630782,Ind-VB,1.32,4
324,0.12729674942635452,Ind-VB,1.32,5
325,0.14041763800505844,Ind-VB,1.32,6
326,0.11694871965646796,Ind-VB,1.32,7
327,0.13091252966873645,Ind-VB,1.32,8
328,0.13152439670802935,Ind-VB,1.32,9
329,0.10584521190166317,Ind-VB,1.32,10
330,0.10673883269376117,Latent-ML,1.32,1
331,0.08959246079593675,Latent-ML,1.32,2
332,0.10899268231582868,Latent-ML,1.32,3
333,0.09054229913019288,Latent-ML,1.32,4
334,0.09688148298798152,Latent-ML,1.32,5
335,0.09649685573588404,Latent-ML,1.32,6
336,0.09070314111994107,Latent-ML,1.32,7
337,0.09207565108039033,Latent-ML,1.32,8
338,0.1071868188995839,Latent-ML,1.32,9
339,0.09314206110606878,Latent-ML,1.32,10
340,0.09875806850654968,Latent-VB,1.32,1
341,0.08553645476183673,Latent-VB,1.32,2
342,0.10460776896286747,Latent-VB,1.32,3
343,0.08671829941827176,Latent-VB,1.32,4
344,0.09379254900117218,Latent-VB,1.32,5
345,0.08870050580668291,Latent-VB,1.32,6
346,0.08803024022131899,Latent-VB,1.32,7
347,0.08731789797022008,Latent-VB,1.32,8
348,0.10279071600216873,Latent-VB,1.32,9
349,0.08659246616075546,Latent-VB,1.32,10
350,0.1067388876510694,Average,1.41,1
351,0.0895924405998448,Average,1.41,2
352,0.10899278021780946,Average,1.41,3
353,0.09054229493225856,Average,1.41,4
354,0.09688253470786458,Average,1.41,5
355,0.09649690681171773,Average,1.41,6
356,0.0907031616436849,Average,1.41,7
357,0.09207583679482592,Average,1.41,8
358,0.107186830200286,Average,1.41,9
359,0.09314206305068552,Average,1.41,10
360,0.2482564006917784,Ind-ML,1.41,1
361,0.28971736453567243,Ind-ML,1.41,2
362,0.2620933985701556,Ind-ML,1.41,3
363,0.2920363343486585,Ind-ML,1.41,4
364,0.2510550158231729,Ind-ML,1.41,5
365,0.26271482867813545,Ind-ML,1.41,6
366,0.3183698499219399,Ind-ML,1.41,7
367,0.23871600076774835,Ind-ML,1.41,8
368,0.2824188658737738,Ind-ML,1.41,9
369,0.2702169879641199,Ind-ML,1.41,10
370,0.141512547871454,Ind-VB,1.41,1
371,0.13919921443083938,Ind-VB,1.41,2
372,0.14415853540408255,Ind-VB,1.41,3
373,0.1553081632991762,Ind-VB,1.41,4
374,0.12882915188045554,Ind-VB,1.41,5
375,0.14170127064572294,Ind-VB,1.41,6
376,0.11833022212197995,Ind-VB,1.41,7
377,0.13221193012104354,Ind-VB,1.41,8
378,0.1330963043023723,Ind-VB,1.41,9
379,0.10719709291805757,Ind-VB,1.41,10
380,0.10673885573390902,Latent-ML,1.41,1
381,0.08959245079440749,Latent-ML,1.41,2
382,0.10899272362892116,Latent-ML,1.41,3
383,0.09054229673911647,Latent-ML,1.41,4
384,0.096881826219169,Latent-ML,1.41,5
385,0.0964968793977064,Latent-ML,1.41,6
386,0.09070314938541522,Latent-ML,1.41,7
387,0.09207573223265728,Latent-ML,1.41,8
388,0.10718682479906326,Latent-ML,1.41,9
389,0.09314206224300488,Latent-ML,1.41,10
390,0.09959513452472883,Latent-VB,1.41,1
391,0.08604778931555547,Latent-VB,1.41,2
392,0.1052711360044785,Latent-VB,1.41,3
393,0.08719534763016577,Latent-VB,1.41,4
394,0.09430246249968004,Latent-VB,1.41,5
395,0.08943875748413922,Latent-VB,1.41,6
396,0.08846745813654254,Latent-VB,1.41,7
397,0.08788511235199681,Latent-VB,1.41,8
398,0.10342655257567407,Latent-VB,1.41,9
399,0.08725572389000574,Latent-VB,1.41,10
400,0.1067388876510694,Average,1.58,1
401,0.0895924405998448,Average,1.58,2
402,0.10899278021780946,Average,1.58,3
403,0.09054229493225856,Average,1.58,4
404,0.0968825347078646,Average,1.58,5
405,0.09649690681171773,Average,1.58,6
406,0.09070316164368493,Average,1.58,7
407,0.09207583679482592,Average,1.58,8
408,0.10718683020028598,Average,1.58,9
409,0.09314206305068554,Average,1.58,10
410,0.2482564006917784,Ind-ML,1.58,1
411,0.28971736453567243,Ind-ML,1.58,2
412,0.2620933985701556,Ind-ML,1.58,3
413,0.2920363343486585,Ind-ML,1.58,4
414,0.2510550158231728,Ind-ML,1.58,5
415,0.2627148286781354,Ind-ML,1.58,6
416,0.31836984992193995,Ind-ML,1.58,7
417,0.2387160007677495,Ind-ML,1.58,8
418,0.2824188658737738,Ind-ML,1.58,9
419,0.27021698796412,Ind-ML,1.58,10
420,0.14308532823099118,Ind-VB,1.58,1
421,0.14139874711801645,Ind-VB,1.58,2
422,0.14643635125045468,Ind-VB,1.58,3
423,0.15733162218357047,Ind-VB,1.58,4
424,0.13105530332983642,Ind-VB,1.58,5
425,0.14355176052463495,Ind-VB,1.58,6
426,0.12037518668743967,Ind-VB,1.58,7
427,0.13399966154580836,Ind-VB,1.58,8
428,0.1353808960568322,Ind-VB,1.58,9
429,0.10917517661965573,Ind-VB,1.58,10
430,0.10673887648276187,Latent-ML,1.58,1
431,0.08959244322641903,Latent-ML,1.58,2
432,0.1089927601150238,Latent-ML,1.58,3
433,0.0905422953437195,Latent-ML,1.58,4
434,0.0968821779437215,Latent-ML,1.58,5
435,0.09649689883770476,Latent-ML,1.58,6
436,0.09070315759175243,Latent-ML,1.58,7
437,0.09207580320490756,Latent-ML,1.58,8
438,0.1071868289198728,Latent-ML,1.58,9
439,0.09314206288525093,Latent-ML,1.58,10
440,0.10080464158967198,Latent-VB,1.58,1
441,0.08677075674641795,Latent-VB,1.58,2
442,0.10619511944530928,Latent-VB,1.58,3
443,0.08786984826834102,Latent-VB,1.58,4
444,0.09500697187519752,Latent-VB,1.58,5
445,0.09051665791783553,Latent-VB,1.58,6
446,0.08907148742592119,Latent-VB,1.58,7
447,0.08869186261852471,Latent-VB,1.58,8
448,0.10431509574107764,Latent-VB,1.58,9
449,0.08821626213474397,Latent-VB,1.58,10


==> experiments/syn_ground_truth_scale_analysis_0.7_tail_strength_seeds.csv <==
,mse,method,ground_truth_scale,seed
0,0.10158823593496596,Average,0.5,1
1,0.0935561534442744,Average,0.5,2
2,0.1052382150508106,Average,0.5,3
3,0.09484334344334387,Average,0.5,4
4,0.09675390760707113,Average,0.5,5
5,0.1005281496889708,Average,0.5,6
6,0.09459553178872804,Average,0.5,7
7,0.09418693824091898,Average,0.5,8
8,0.10436524448473372,Average,0.5,9
9,0.0979400293379388,Average,0.5,10
10,0.1242145619517033,Ind-ML,0.5,1
11,0.1627583673702404,Ind-ML,0.5,2
12,0.14795661339843547,Ind-ML,0.5,3
13,0.1708054511414919,Ind-ML,0.5,4
14,0.15660198427832653,Ind-ML,0.5,5
15,0.15923139556554947,Ind-ML,0.5,6
16,0.16425136854286032,Ind-ML,0.5,7
17,0.1430839198490467,Ind-ML,0.5,8
18,0.1539191307470075,Ind-ML,0.5,9
19,0.16534921690234464,Ind-ML,0.5,10
20,0.060174875474962426,Ind-VB,0.5,1
21,0.058698573091220015,Ind-VB,0.5,2
22,0.05695177340191904,Ind-VB,0.5,3
23,0.0697693043102902,Ind-VB,0.5,4
24,0.05398798681254947,Ind-VB,0.5,5
25,0.05975936788628323,Ind-VB,0.5,6
26,0.0546503291364816,Ind-VB,0.5,7
27,0.057947856508339536,Ind-VB,0.5,8
28,0.05977302084201251,Ind-VB,0.5,9
29,0.050167973432122134,Ind-VB,0.5,10
30,0.10158831891731288,Latent-ML,0.5,1
31,0.0935563841566709,Latent-ML,0.5,2
32,0.10523703561858384,Latent-ML,0.5,3
33,0.09484502161257988,Latent-ML,0.5,4
34,0.09675239875153772,Latent-ML,0.5,5
35,0.10052830883458648,Latent-ML,0.5,6
36,0.094595436226961,Latent-ML,0.5,7
37,0.09418664711546652,Latent-ML,0.5,8
38,0.10436505076325044,Latent-ML,0.5,9
39,0.09793993422245274,Latent-ML,0.5,10
40,0.07040565814277402,Latent-VB,0.5,1
41,0.06934568294051903,Latent-VB,0.5,2
42,0.07585632837055188,Latent-VB,0.5,3
43,0.06982875759828215,Latent-VB,0.5,4
44,0.07327553285333463,Latent-VB,0.5,5
45,0.06772211892408705,Latent-VB,0.5,6
46,0.06921443411699675,Latent-VB,0.5,7
47,0.06728368183603588,Latent-VB,0.5,8
48,0.07532881245677146,Latent-VB,0.5,9
49,0.0678255180619313,Latent-VB,0.5,10
50,0.10158823593496596,Average,0.71,1
51,0.0935561534442744,Average,0.71,2
52,0.1052382150508106,Average,0.71,3
53,0.09484334344334386,Average,0.71,4
54,0.09675390760707113,Average,0.71,5
55,0.10052814968897084,Average,0.71,6
56,0.09459553178872804,Average,0.71,7
57,0.09418693824091896,Average,0.71,8
58,0.10436524448473372,Average,0.71,9
59,0.0979400293379388,Average,0.71,10
60,0.12421456195170327,Ind-ML,0.71,1
61,0.1627583673702404,Ind-ML,0.71,2
62,0.14795661339843547,Ind-ML,0.71,3
63,0.1708054511414919,Ind-ML,0.71,4
64,0.15660198427832653,Ind-ML,0.71,5
65,0.15923139556554944,Ind-ML,0.71,6
66,0.16425136854286035,Ind-ML,0.71,7
67,0.1430839198490467,Ind-ML,0.71,8
68,0.15391913074700753,Ind-ML,0.71,9
69,0.16534921690234472,Ind-ML,0.71,10
70,0.06732899198339147,Ind-VB,0.71,1
71,0.06787411704774579,Ind-VB,0.71,2
72,0.06598251781054039,Ind-VB,0.71,3
73,0.07921731759479904,Ind-VB,0.71,4
74,0.06350868557819138,Ind-VB,0.71,5
75,0.06799082403707679,Ind-VB,0.71,6
76,0.06264537402441357,Ind-VB,0.71,7
77,0.06646046146286802,Ind-VB,0.71,8
78,0.07042456451837252,Ind-VB,0.71,9
79,0.059104703972972614,Ind-VB,0.71,10
80,0.10158825396173096,Latent-ML,0.71,1
81,0.09355621887698873,Latent-ML,0.71,2
82,0.10523768234179967,Latent-ML,0.71,3
83,0.09484397830993538,Latent-ML,0.71,4
84,0.09675336833005346,Latent-ML,0.71,5
85,0.10052818238816293,Latent-ML,0.71,6
86,0.0945955987452336,Latent-ML,0.71,7
87,0.09418689139050224,Latent-ML,0.71,8
88,0.10436520977688334,Latent-ML,0.71,9
89,0.09794000358538574,Latent-ML,0.71,10
90,0.08296403305733681,Latent-VB,0.71,1
91,0.08015403041964865,Latent-VB,0.71,2
92,0.0888796209211587,Latent-VB,0.71,3
93,0.08033993181794402,Latent-VB,0.71,4
94,0.08453699384925566,Latent-VB,0.71,5
95,0.0797316617815,Latent-VB,0.71,6
96,0.08014594076594027,Latent-VB,0.71,7
97,0.0783872226221642,Latent-VB,0.71,8
98,0.08790634039549461,Latent-VB,0.71,9
99,0.07959922388491883,Latent-VB,0.71,10
100,0.10158823593496596,Average,0.87,1
101,0.0935561534442744,Average,0.87,2
102,0.1052382150508106,Average,0.87,3
103,0.09484334344334386,Average,0.87,4
104,0.09675390760707113,Average,0.87,5
105,0.10052814968897082,Average,0.87,6
106,0.09459553178872804,Average,0.87,7
107,0.09418693824091898,Average,0.87,8
108,0.10436524448473372,Average,0.87,9
109,0.0979400293379388,Average,0.87,10
110,0.1242145619517033,Ind-ML,0.87,1
111,0.16275836737024044,Ind-ML,0.87,2
112,0.14795661339843547,Ind-ML,0.87,3
113,0.1708054511414919,Ind-ML,0.87,4
114,0.15660198427832653,Ind-ML,0.87,5
115,0.15923139556554947,Ind-ML,0.87,6
116,0.16425136854286032,Ind-ML,0.87,7
117,0.14308391984904667,Ind-ML,0.87,8
118,0.15391913074700753,Ind-ML,0.87,9
119,0.16534921690234472,Ind-ML,0.87,10
120,0.07026705468324608,Ind-VB,0.87,1
121,0.07201367036494781,Ind-VB,0.87,2
122,0.06980049750578404,Ind-VB,0.87,3
123,0.08309382755729709,Ind-VB,0.87,4
124,0.06754381153660682,Ind-VB,0.87,5
125,0.07150105020901132,Ind-VB,0.87,6
126,0.06619792466360934,Ind-VB,0.87,7
127,0.06989021191811605,Ind-VB,0.87,8
128,0.07412885219586131,Ind-VB,0.87,9
129,0.06327155957918422,Ind-VB,0.87,10
130,0.10158824024388258,Latent-ML,0.87,1
131,0.0935561740945346,Latent-ML,0.87,2
132,0.10523797641755643,Latent-ML,0.87,3
133,0.09484359283866267,Latent-ML,0.87,4
134,0.09675370781591418,Latent-ML,0.87,5
135,0.10052815727890617,Latent-ML,0.87,6
136,0.09459557939432307,Latent-ML,0.87,7
137,0.09418693232827896,Latent-ML,0.87,8
138,0.10436523781174756,Latent-ML,0.87,9
139,0.0979400219214972,Latent-ML,0.87,10
140,0.08824525490555431,Latent-VB,0.87,1
141,0.08446700370510894,Latent-VB,0.87,2
142,0.09415215044240717,Latent-VB,0.87,3
143,0.08460173702912742,Latent-VB,0.87,4
144,0.08891063336220692,Latent-VB,0.87,5
145,0.08495188665543599,Latent-VB,0.87,6
146,0.0845678817915837,Latent-VB,0.87,7
147,0.08297080806163305,Latent-VB,0.87,8
148,0.093016462449456,Latent-VB,0.87,9
149,0.08458386409879078,Latent-VB,0.87,10
150,0.10158823593496596,Average,1.0,1
151,0.0935561534442744,Average,1.0,2
152,0.1052382150508106,Average,1.0,3
153,0.09484334344334386,Average,1.0,4
154,0.09675390760707113,Average,1.0,5
155,0.10052814968897084,Average,1.0,6
156,0.09459553178872804,Average,1.0,7
157,0.09418693824091898,Average,1.0,8
158,0.10436524448473372,Average,1.0,9
159,0.0979400293379388,Average,1.0,10
160,0.1242145619517033,Ind-ML,1.0,1
161,0.1627583673702404,Ind-ML,1.0,2
162,0.14795661339843547,Ind-ML,1.0,3
163,0.1708054511414919,Ind-ML,1.0,4
164,0.15660198427832653,Ind-ML,1.0,5
165,0.15923139556554947,Ind-ML,1.0,6
166,0.16425136854286035,Ind-ML,1.0,7
167,0.1430839198490467,Ind-ML,1.0,8
168,0.1539191307470075,Ind-ML,1.0,9
169,0.1653492169023447,Ind-ML,1.0,10
170,0.07187506444754732,Ind-VB,1.0,1
171,0.07430992191831451,Ind-VB,1.0,2
172,0.0719325286724037,Ind-VB,1.0,3
173,0.085217484460427,Ind-VB,1.0,4
174,0.06980598662597086,Ind-VB,1.0,5
175,0.07344998285074772,Ind-VB,1.0,6
176,0.06820436820762908,Ind-VB,1.0,7
177,0.07160364662906145,Ind-VB,1.0,8
178,0.07605974175573138,Ind-VB,1.0,9
179,0.06565841222261816,Ind-VB,1.0,10
180,0.10158823708457414,Latent-ML,1.0,1
181,0.0935561608179103,Latent-ML,1.0,2
182,0.10523810572796254,Latent-ML,1.0,3
183,0.09484344698737172,Latent-ML,1.0,4
184,0.09675382948218204,Latent-ML,1.0,5
185,0.10052815162030164,Latent-ML,1.0,6
186,0.09459555390703228,Latent-ML,1.0,7
187,0.09418693801701464,Latent-ML,1.0,8
188,0.10436524306323368,Latent-ML,1.0,9
189,0.0979400269717581,Latent-ML,1.0,10
190,0.0911613039583308,Latent-VB,1.0,1
191,0.08676746307759955,Latent-VB,1.0,2
192,0.09697834096968756,Latent-VB,1.0,3
193,0.08691367541624477,Latent-VB,1.0,4
194,0.09119135209377666,Latent-VB,1.0,5
195,0.08791368175572498,Latent-VB,1.0,6
196,0.0869526814520383,Latent-VB,1.0,7
197,0.08547746627201608,Latent-VB,1.0,8
198,0.09577182204826423,Latent-VB,1.0,9
199,0.08735727733657979,Latent-VB,1.0,10
200,0.10158823593496596,Average,1.12,1
201,0.09355615344427437,Average,1.12,2
202,0.1052382150508106,Average,1.12,3
203,0.09484334344334387,Average,1.12,4
204,0.09675390760707113,Average,1.12,5
205,0.10052814968897084,Average,1.12,6
206,0.09459553178872804,Average,1.12,7
207,0.09418693824091896,Average,1.12,8
208,0.10436524448473372,Average,1.12,9
209,0.0979400293379388,Average,1.12,10
210,0.1242145619517033,Ind-ML,1.12,1
211,0.16275836737024044,Ind-ML,1.12,2
212,0.14795661339843547,Ind-ML,1.12,3
213,0.17080545114149193,Ind-ML,1.12,4
214,0.15660198427832653,Ind-ML,1.12,5
215,0.15923139556554947,Ind-ML,1.12,6
216,0.16425136854286032,Ind-ML,1.12,7
217,0.1430839198490467,Ind-ML,1.12,8
218,0.15391913074700753,Ind-ML,1.12,9
219,0.16534921690234464,Ind-ML,1.12,10
220,0.07289106135430243,Ind-VB,1.12,1
221,0.07579064288320762,Ind-VB,1.12,2
222,0.07329618739650566,Ind-VB,1.12,3
223,0.08656252270364061,Ind-VB,1.12,4
224,0.0712660209069724,Ind-VB,1.12,5
225,0.07469009051397384,Ind-VB,1.12,6
226,0.06949033374482072,Ind-VB,1.12,7
227,0.0726095526440018,Ind-VB,1.12,8
228,0.07723870178969386,Ind-VB,1.12,9
229,0.06717260742643097,Ind-VB,1.12,10
230,0.10158823627016828,Latent-ML,1.12,1
231,0.09355615626884764,Latent-ML,1.12,2
232,0.105238163825899,Latent-ML,1.12,3
233,0.0948433882187614,Latent-ML,1.12,4
234,0.09675387582852593,Latent-ML,1.12,5
235,0.1005281502271334,Latent-ML,1.12,6
236,0.09459553983106304,Latent-ML,1.12,7
237,0.09418693911017942,Latent-ML,1.12,8
238,0.104365244212626,Latent-ML,1.12,9
239,0.0979400285351033,Latent-ML,1.12,10
240,0.093013269140127,Latent-VB,1.12,1
241,0.08818999962215501,Latent-VB,1.12,2
242,0.09872935074212122,Latent-VB,1.12,3
243,0.08836605434448334,Latent-VB,1.12,4
244,0.09257402375062122,Latent-VB,1.12,5
245,0.08983803684749114,Latent-VB,1.12,6
246,0.08844140353688201,Latent-VB,1.12,7
247,0.08705951384354861,Latent-VB,1.12,8
248,0.09748936346818532,Latent-VB,1.12,9
249,0.0891313190736908,Latent-VB,1.12,10
250,0.10158823593496596,Average,1.22,1
251,0.09355615344427437,Average,1.22,2
252,0.1052382150508106,Average,1.22,3
253,0.09484334344334386,Average,1.22,4
254,0.09675390760707113,Average,1.22,5
255,0.10052814968897082,Average,1.22,6
256,0.09459553178872804,Average,1.22,7
257,0.09418693824091898,Average,1.22,8
258,0.10436524448473372,Average,1.22,9
259,0.0979400293379388,Average,1.22,10
260,0.1242145619517033,Ind-ML,1.22,1
261,0.1627583673702404,Ind-ML,1.22,2
262,0.14795661339843547,Ind-ML,1.22,3
263,0.1708054511414919,Ind-ML,1.22,4
264,0.15660198427832653,Ind-ML,1.22,5
265,0.15923139556554947,Ind-ML,1.22,6
266,0.16425136854286032,Ind-ML,1.22,7
267,0.1430839198490467,Ind-ML,1.22,8
268,0.15391913074700753,Ind-ML,1.22,9
269,0.1653492169023447,Ind-ML,1.22,10
270,0.07359111228906402,Ind-VB,1.22,1
271,0.0768311185765966,Ind-VB,1.22,2
272,0.07424412805637558,Ind-VB,1.22,3
273,0.08749037244316668,Ind-VB,1.22,4
274,0.07228941726814674,Ind-VB,1.22,5
275,0.07554902233298869,Ind-VB,1.22,6
276,0.07038563794038714,Ind-VB,1.22,7
277,0.07326626743306433,Ind-VB,1.22,8
278,0.07802983027185349,Ind-VB,1.22,9
279,0.06821021427333047,Ind-VB,1.22,10
280,0.10158823605121273,Latent-ML,1.22,1
281,0.09355615456000893,Latent-ML,1.22,2
282,0.10523819054944927,Latent-ML,1.22,3
283,0.0948433635266267,Latent-ML,1.22,4
284,0.09675389419770256,Latent-ML,1.22,5
285,0.10052814984353606,Latent-ML,1.22,6
286,0.09459553358341036,Latent-ML,1.22,7
287,0.09418693889917358,Latent-ML,1.22,8
288,0.10436524443680203,Latent-ML,1.22,9
289,0.09794002904282033,Latent-ML,1.22,10
290,0.09429512200596196,Latent-VB,1.22,1
291,0.08915298947296955,Latent-VB,1.22,2
292,0.09991545334921086,Latent-VB,1.22,3
293,0.08936370762837734,Latent-VB,1.22,4
294,0.09349333554208157,Latent-VB,1.22,5
295,0.0911964296685305,Latent-VB,1.22,6
296,0.08945771501464732,Latent-VB,1.22,7
297,0.08814955018687948,Latent-VB,1.22,8
298,0.0986596680137697,Latent-VB,1.22,9
299,0.09036733014439044,Latent-VB,1.22,10
300,0.10158823593496596,Average,1.32,1
301,0.09355615344427437,Average,1.32,2
302,0.1052382150508106,Average,1.32,3
303,0.09484334344334386,Average,1.32,4
304,0.09675390760707113,Average,1.32,5
305,0.10052814968897082,Average,1.32,6
306,0.09459553178872804,Average,1.32,7
307,0.09418693824091898,Average,1.32,8
308,0.10436524448473372,Average,1.32,9
309,0.0979400293379388,Average,1.32,10
310,0.12421456195170327,Ind-ML,1.32,1
311,0.1627583673702404,Ind-ML,1.32,2
312,0.14795661339843547,Ind-ML,1.32,3
313,0.17080545114149187,Ind-ML,1.32,4
314,0.15660198427832653,Ind-ML,1.32,5
315,0.15923139556554947,Ind-ML,1.32,6
316,0.16425136854286032,Ind-ML,1.32,7
317,0.1430839198490467,Ind-ML,1.32,8
318,0.1539191307470075,Ind-ML,1.32,9
319,0.1653492169023447,Ind-ML,1.32,10
320,0.07410251854616991,Ind-VB,1.32,1
321,0.07760486610101333,Ind-VB,1.32,2
322,0.0749415193090034,Ind-VB,1.32,3
323,0.08816746483252275,Ind-VB,1.32,4
324,0.0730474300656478,Ind-VB,1.32,5
325,0.07617937858400088,Ind-VB,1.32,6
326,0.07104618821237235,Ind-VB,1.32,7
327,0.07372721549406913,Ind-VB,1.32,8
328,0.07859552049491643,Ind-VB,1.32,9
329,0.06896353396323897,Ind-VB,1.32,10
330,0.10158823597699078,Latent-ML,1.32,1
331,0.09355615391902443,Latent-ML,1.32,2
332,0.10523820310981316,Latent-ML,1.32,3
333,0.09484335238668117,Latent-ML,1.32,4
334,0.09675390186591516,Latent-ML,1.32,5
335,0.1005281497334286,Latent-ML,1.32,6
336,0.09459553140149966,Latent-ML,1.32,7
337,0.09418693865785764,Latent-ML,1.32,8
338,0.10436524448667933,Latent-ML,1.32,9
339,0.09794002922918847,Latent-ML,1.32,10
340,0.09523577500381553,Latent-VB,1.32,1
341,0.08984612836743958,Latent-VB,1.32,2
342,0.10076916487325097,Latent-VB,1.32,3
343,0.09009161959389167,Latent-VB,1.32,4
344,0.09414405606287543,Latent-VB,1.32,5
345,0.0922106881099344,Latent-VB,1.32,6
346,0.09019486004752016,Latent-VB,1.32,7
347,0.08894658132357477,Latent-VB,1.32,8
348,0.09950676828673924,Latent-VB,1.32,9
349,0.09127983337591028,Latent-VB,1.32,10
350,0.10158823593496596,Average,1.41,1
351,0.09355615344427437,Average,1.41,2
352,0.1052382150508106,Average,1.41,3
353,0.09484334344334387,Average,1.41,4
354,0.0967539076070711,Average,1.41,5
355,0.10052814968897084,Average,1.41,6
356,0.09459553178872804,Average,1.41,7
357,0.09418693824091898,Average,1.41,8
358,0.10436524448473372,Average,1.41,9
359,0.0979400293379388,Average,1.41,10
360,0.1242145619517033,Ind-ML,1.41,1
361,0.1627583673702404,Ind-ML,1.41,2
362,0.14795661339843547,Ind-ML,1.41,3
363,0.1708054511414919,Ind-ML,1.41,4
364,0.15660198427832653,Ind-ML,1.41,5
365,0.15923139556554947,Ind-ML,1.41,6
366,0.16425136854286035,Ind-ML,1.41,7
367,0.1430839198490467,Ind-ML,1.41,8
368,0.15391913074700753,Ind-ML,1.41,9
369,0.16534921690234472,Ind-ML,1.41,10
370,0.07449226814145772,Ind-VB,1.41,1
371,0.07820408996800153,Ind-VB,1.41,2
372,0.07547616039734754,Ind-VB,1.41,3
373,0.08868177866369698,Ind-VB,1.41,4
374,0.073631660578959,Ind-VB,1.41,5
375,0.07666183762077562,Ind-VB,1.41,6
376,0.07155472084667773,Ind-VB,1.41,7
377,0.07406806251037913,Ind-VB,1.41,8
378,0.07901898529207804,Ind-VB,1.41,9
379,0.0695345852974753,Ind-VB,1.41,10
380,0.10158823595126057,Latent-ML,1.41,1
381,0.09355615363618908,Latent-ML,1.41,2
382,0.10523820916641424,Latent-ML,1.41,3
383,0.09484334754311738,Latent-ML,1.41,4
384,0.09675390508390314,Latent-ML,1.41,5
385,0.10052814970286268,Latent-ML,1.41,6
386,0.09459553087904016,Latent-ML,1.41,7
387,0.09418693847510896,Latent-ML,1.41,8
388,0.10436524448957037,Latent-ML,1.41,9
389,0.09794002929740862,Latent-ML,1.41,10
390,0.09595592011975512,Latent-VB,1.41,1
391,0.09036768213123407,Latent-VB,1.41,2
392,0.1014112916296721,Latent-VB,1.41,3
393,0.09064636065091787,Latent-VB,1.41,4
394,0.09462601059633104,Latent-VB,1.41,5
395,0.0929993672576834,Latent-VB,1.41,6
396,0.09075347511414436,Latent-VB,1.41,7
397,0.08955497515266504,Latent-VB,1.41,8
398,0.1001473643331997,Latent-VB,1.41,9
399,0.09198233448930776,Latent-VB,1.41,10
400,0.10158823593496596,Average,1.58,1
401,0.0935561534442744,Average,1.58,2
402,0.1052382150508106,Average,1.58,3
403,0.09484334344334386,Average,1.58,4
404,0.09675390760707113,Average,1.58,5
405,0.1005281496889708,Average,1.58,6
406,0.09459553178872804,Average,1.58,7
407,0.09418693824091898,Average,1.58,8
408,0.10436524448473372,Average,1.58,9
409,0.0979400293379388,Average,1.58,10
410,0.1242145619517033,Ind-ML,1.58,1
411,0.16275836737024044,Ind-ML,1.58,2
412,0.14795661339843547,Ind-ML,1.58,3
413,0.17080545114149193,Ind-ML,1.58,4
414,0.15660198427832653,Ind-ML,1.58,5
415,0.15923139556554947,Ind-ML,1.58,6
416,0.16425136854286035,Ind-ML,1.58,7
417,0.1430839198490467,Ind-ML,1.58,8
418,0.15391913074700753,Ind-ML,1.58,9
419,0.1653492169023447,Ind-ML,1.58,10
420,0.07504657399882686,Ind-VB,1.58,1
421,0.07907393573577104,Ind-VB,1.58,2
422,0.07624197013344175,Ind-VB,1.58,3
423,0.08940742863764085,Ind-VB,1.58,4
424,0.07447332623265747,Ind-VB,1.58,5
425,0.0773519750170455,Ind-VB,1.58,6
426,0.0722889618343287,Ind-VB,1.58,7
427,0.07453766907973708,Ind-VB,1.58,8
428,0.07960856771777773,Ind-VB,1.58,9
429,0.07034201310320255,Ind-VB,1.58,10
430,0.10158823593724198,Latent-ML,1.58,1
431,0.09355615347587573,Latent-ML,1.58,2
432,0.1052382135973983,Latent-ML,1.58,3
433,0.09484334433780893,Latent-ML,1.58,4
434,0.09675390713346256,Latent-ML,1.58,5
435,0.100528149690207,Latent-ML,1.58,6
436,0.09459553114034217,Latent-ML,1.58,7
437,0.09418693830098547,Latent-ML,1.58,8
438,0.1043652444858331,Latent-ML,1.58,9
439,0.09794002933201718,Latent-ML,1.58,10
440,0.0969868699169141,Latent-VB,1.58,1
441,0.09109786119551104,Latent-VB,1.58,2
442,0.10230942834808156,Latent-VB,1.58,3
443,0.09143641410513068,Latent-VB,1.58,4
444,0.09528635399341057,Latent-VB,1.58,5
445,0.09415124413701298,Latent-VB,1.58,6
446,0.09154296388421207,Latent-VB,1.58,7
447,0.0904229093965117,Latent-VB,1.58,8
448,0.10104999266086784,Latent-VB,1.58,9
449,0.0929954592580252,Latent-VB,1.58,10


==> experiments/syn_ground_truth_scale_analysis_1.0_tail_strength_seeds.csv <==
,mse,method,ground_truth_scale,seed
0,0.10705957859642856,Average,0.5,1
1,0.09630772913974332,Average,0.5,2
2,0.1004928035686618,Average,0.5,3
3,0.1034114824371304,Average,0.5,4
4,0.1003678707469826,Average,0.5,5
5,0.10672466268638184,Average,0.5,6
6,0.10367322564564252,Average,0.5,7
7,0.10165265656370684,Average,0.5,8
8,0.09843100119596583,Average,0.5,9
9,0.10008262861054637,Average,0.5,10
10,0.02101571266883369,Ind-ML,0.5,1
11,0.02112247255413203,Ind-ML,0.5,2
12,0.0217567825651375,Ind-ML,0.5,3
13,0.021669253088210255,Ind-ML,0.5,4
14,0.02654963797523828,Ind-ML,0.5,5
15,0.019641939920879155,Ind-ML,0.5,6
16,0.021868824986636552,Ind-ML,0.5,7
17,0.02514514100928721,Ind-ML,0.5,8
18,0.02217259526603221,Ind-ML,0.5,9
19,0.02618258055361036,Ind-ML,0.5,10
20,0.009507056110742693,Ind-VB,0.5,1
21,0.009448086321602295,Ind-VB,0.5,2
22,0.009734466970207054,Ind-VB,0.5,3
23,0.009785965703173236,Ind-VB,0.5,4
24,0.01228464364012464,Ind-VB,0.5,5
25,0.009544353907857845,Ind-VB,0.5,6
26,0.010201499230557005,Ind-VB,0.5,7
27,0.012542162542563422,Ind-VB,0.5,8
28,0.010234021733046422,Ind-VB,0.5,9
29,0.01087220180515603,Ind-VB,0.5,10
30,0.10705874804895134,Latent-ML,0.5,1
31,0.0963044141702828,Latent-ML,0.5,2
32,0.10049287091259693,Latent-ML,0.5,3
33,0.10340725483674112,Latent-ML,0.5,4
34,0.10036840009090213,Latent-ML,0.5,5
35,0.10672442741065637,Latent-ML,0.5,6
36,0.1036739128765251,Latent-ML,0.5,7
37,0.1016532456921801,Latent-ML,0.5,8
38,0.09843156248400732,Latent-ML,0.5,9
39,0.10008258842412347,Latent-ML,0.5,10
40,0.07478899982179607,Latent-VB,0.5,1
41,0.0693602172486591,Latent-VB,0.5,2
42,0.07423597348637455,Latent-VB,0.5,3
43,0.07155770123514217,Latent-VB,0.5,4
44,0.07082487896352734,Latent-VB,0.5,5
45,0.07694642931201773,Latent-VB,0.5,6
46,0.07427043382478314,Latent-VB,0.5,7
47,0.07533372113636097,Latent-VB,0.5,8
48,0.06892297655750768,Latent-VB,0.5,9
49,0.06768715613353217,Latent-VB,0.5,10
50,0.10705957859642856,Average,0.71,1
51,0.09630772913974332,Average,0.71,2
52,0.1004928035686618,Average,0.71,3
53,0.1034114824371304,Average,0.71,4
54,0.1003678707469826,Average,0.71,5
55,0.10672466268638188,Average,0.71,6
56,0.10367322564564252,Average,0.71,7
57,0.10165265656370688,Average,0.71,8
58,0.09843100119596583,Average,0.71,9
59,0.10008262861054637,Average,0.71,10
60,0.02101571266883369,Ind-ML,0.71,1
61,0.02112247255413203,Ind-ML,0.71,2
62,0.0217567825651375,Ind-ML,0.71,3
63,0.021669253088210255,Ind-ML,0.71,4
64,0.02654963797523828,Ind-ML,0.71,5
65,0.019641939920879155,Ind-ML,0.71,6
66,0.021868824986636552,Ind-ML,0.71,7
67,0.02514514100928721,Ind-ML,0.71,8
68,0.022172595266032203,Ind-ML,0.71,9
69,0.02618258055361036,Ind-ML,0.71,10
70,0.009825840745389756,Ind-VB,0.71,1
71,0.00977979688594899,Ind-VB,0.71,2
72,0.009908969379619263,Ind-VB,0.71,3
73,0.010149903530668566,Ind-VB,0.71,4
74,0.01312808595011267,Ind-VB,0.71,5
75,0.009783120900074473,Ind-VB,0.71,6
76,0.010550136248558438,Ind-VB,0.71,7
77,0.012994339909527546,Ind-VB,0.71,8
78,0.010567744744265984,Ind-VB,0.71,9
79,0.011244605193914577,Ind-VB,0.71,10
80,0.10705911123785264,Latent-ML,0.71,1
81,0.09630667273859672,Latent-ML,0.71,2
82,0.10049276273108976,Latent-ML,0.71,3
83,0.10340978106888143,Latent-ML,0.71,4
84,0.10036814081512044,Latent-ML,0.71,5
85,0.10672458383297856,Latent-ML,0.71,6
86,0.10367349362832708,Latent-ML,0.71,7
87,0.10165272112897897,Latent-ML,0.71,8
88,0.09843128320653388,Latent-ML,0.71,9
89,0.1000826175035171,Latent-ML,0.71,10
90,0.08843252382350282,Latent-VB,0.71,1
91,0.08010906045734158,Latent-VB,0.71,2
92,0.08638896194383924,Latent-VB,0.71,3
93,0.08411416038872682,Latent-VB,0.71,4
94,0.08291086501033812,Latent-VB,0.71,5
95,0.08977435525458859,Latent-VB,0.71,6
96,0.08664696146459505,Latent-VB,0.71,7
97,0.08686878589353966,Latent-VB,0.71,8
98,0.08083727719562259,Latent-VB,0.71,9
99,0.07986202547787137,Latent-VB,0.71,10
100,0.10705957859642856,Average,0.87,1
101,0.09630772913974332,Average,0.87,2
102,0.1004928035686618,Average,0.87,3
103,0.1034114824371304,Average,0.87,4
104,0.10036787074698257,Average,0.87,5
105,0.10672466268638184,Average,0.87,6
106,0.10367322564564252,Average,0.87,7
107,0.10165265656370688,Average,0.87,8
108,0.09843100119596583,Average,0.87,9
109,0.10008262861054637,Average,0.87,10
110,0.02101571266883369,Ind-ML,0.87,1
111,0.02112247255413203,Ind-ML,0.87,2
112,0.0217567825651375,Ind-ML,0.87,3
113,0.021669253088210255,Ind-ML,0.87,4
114,0.02654963797523828,Ind-ML,0.87,5
115,0.01964193992087915,Ind-ML,0.87,6
116,0.021868824986636552,Ind-ML,0.87,7
117,0.0251451410092872,Ind-ML,0.87,8
118,0.02217259526603221,Ind-ML,0.87,9
119,0.02618258055361036,Ind-ML,0.87,10
120,0.00994687281972527,Ind-VB,0.87,1
121,0.00989846710485133,Ind-VB,0.87,2
122,0.009964221800616792,Ind-VB,0.87,3
123,0.010291736341826393,Ind-VB,0.87,4
124,0.013511796666657168,Ind-VB,0.87,5
125,0.00987280447211933,Ind-VB,0.87,6
126,0.010681946382423924,Ind-VB,0.87,7
127,0.013155305009280941,Ind-VB,0.87,8
128,0.010681651173464105,Ind-VB,0.87,9
129,0.011378482571064876,Ind-VB,0.87,10
130,0.10705930671134037,Latent-ML,0.87,1
131,0.0963073803039504,Latent-ML,0.87,2
132,0.10049276511067642,Latent-ML,0.87,3
133,0.10341076469212353,Latent-ML,0.87,4
134,0.1003679939616801,Latent-ML,0.87,5
135,0.10672462592192447,Latent-ML,0.87,6
136,0.10367333386583157,Latent-ML,0.87,7
137,0.10165262666740098,Latent-ML,0.87,8
138,0.0984311382316803,Latent-ML,0.87,9
139,0.10008262082258614,Latent-ML,0.87,10
140,0.09409439089714512,Latent-VB,0.87,1
141,0.08456384643939083,Latent-VB,0.87,2
142,0.09120104236462556,Latent-VB,0.87,3
143,0.08942155785083007,Latent-VB,0.87,4
144,0.08793583318625238,Latent-VB,0.87,5
145,0.0949962156870779,Latent-VB,0.87,6
146,0.09172484751379864,Latent-VB,0.87,7
147,0.0914837619519166,Latent-VB,0.87,8
148,0.08582218409041889,Latent-VB,0.87,9
149,0.08511162983161162,Latent-VB,0.87,10
150,0.10705957859642856,Average,1.0,1
151,0.09630772913974332,Average,1.0,2
152,0.1004928035686618,Average,1.0,3
153,0.1034114824371304,Average,1.0,4
154,0.1003678707469826,Average,1.0,5
155,0.10672466268638184,Average,1.0,6
156,0.10367322564564252,Average,1.0,7
157,0.10165265656370684,Average,1.0,8
158,0.09843100119596583,Average,1.0,9
159,0.10008262861054637,Average,1.0,10
160,0.02101571266883369,Ind-ML,1.0,1
161,0.02112247255413203,Ind-ML,1.0,2
162,0.021756782565137498,Ind-ML,1.0,3
163,0.02166925308821025,Ind-ML,1.0,4
164,0.026549637975238283,Ind-ML,1.0,5
165,0.01964193992087915,Ind-ML,1.0,6
166,0.021868824986636552,Ind-ML,1.0,7
167,0.02514514100928721,Ind-ML,1.0,8
168,0.02217259526603221,Ind-ML,1.0,9
169,0.02618258055361036,Ind-ML,1.0,10
170,0.010008199471629065,Ind-VB,1.0,1
171,0.009957682717770156,Ind-VB,1.0,2
172,0.009992159052097166,Ind-VB,1.0,3
173,0.010369697510988748,Ind-VB,1.0,4
174,0.013725332574237274,Ind-VB,1.0,5
175,0.009922523434610182,Ind-VB,1.0,6
176,0.010749149345193344,Ind-VB,1.0,7
177,0.013236645440232151,Ind-VB,1.0,8
178,0.010737185421502938,Ind-VB,1.0,9
179,0.011445389309737795,Ind-VB,1.0,10
180,0.1070594409707239,Latent-ML,1.0,1
181,0.09630761078197668,Latent-ML,1.0,2
182,0.1004927826272534,Latent-ML,1.0,3
183,0.10341116613895868,Latent-ML,1.0,4
184,0.10036792535174566,Latent-ML,1.0,5
185,0.10672464659142926,Latent-ML,1.0,6
186,0.10367326924835853,Latent-ML,1.0,7
187,0.10165262222900667,Latent-ML,1.0,8
188,0.0984310723180495,Latent-ML,1.0,9
189,0.10008262959711108,Latent-ML,1.0,10
190,0.0971790948021172,Latent-VB,1.0,1
191,0.08701989592188147,Latent-VB,1.0,2
192,0.09374235077796396,Latent-VB,1.0,3
193,0.09236856256026127,Latent-VB,1.0,4
194,0.0906937129294576,Latent-VB,1.0,5
195,0.09781645804105228,Latent-VB,1.0,6
196,0.0944862338800553,Latent-VB,1.0,7
197,0.0939566542283934,Latent-VB,1.0,8
198,0.08856971300858825,Latent-VB,1.0,9
199,0.08806885378715176,Latent-VB,1.0,10
200,0.10705957859642856,Average,1.12,1
201,0.09630772913974332,Average,1.12,2
202,0.1004928035686618,Average,1.12,3
203,0.1034114824371304,Average,1.12,4
204,0.1003678707469826,Average,1.12,5
205,0.10672466268638184,Average,1.12,6
206,0.10367322564564252,Average,1.12,7
207,0.10165265656370684,Average,1.12,8
208,0.09843100119596583,Average,1.12,9
209,0.10008262861054636,Average,1.12,10
210,0.02101571266883369,Ind-ML,1.12,1
211,0.021122472554132028,Ind-ML,1.12,2
212,0.0217567825651375,Ind-ML,1.12,3
213,0.021669253088210255,Ind-ML,1.12,4
214,0.02654963797523828,Ind-ML,1.12,5
215,0.01964193992087915,Ind-ML,1.12,6
216,0.021868824986636552,Ind-ML,1.12,7
217,0.02514514100928721,Ind-ML,1.12,8
218,0.02217259526603221,Ind-ML,1.12,9
219,0.02618258055361036,Ind-ML,1.12,10
220,0.01004489582951394,Ind-VB,1.12,1
221,0.00999239511923442,Ind-VB,1.12,2
222,0.010009449600639974,Ind-VB,1.12,3
223,0.010419873192158162,Ind-VB,1.12,4
224,0.013857005714049391,Ind-VB,1.12,5
225,0.00995500262029816,Ind-VB,1.12,6
226,0.010789139517600346,Ind-VB,1.12,7
227,0.0132854038163807,Ind-VB,1.12,8
228,0.010769407181840506,Ind-VB,1.12,9
229,0.01148420818864853,Ind-VB,1.12,10
230,0.10705950233513302,Latent-ML,1.12,1
231,0.09630769040425692,Latent-ML,1.12,2
232,0.10049279237601352,Latent-ML,1.12,3
233,0.1034113409317516,Latent-ML,1.12,4
234,0.1003678952478423,Latent-ML,1.12,5
235,0.106724653188672,Latent-ML,1.12,6
236,0.10367324497820853,Latent-ML,1.12,7
237,0.10165263683759307,Latent-ML,1.12,8
238,0.09843103408641456,Latent-ML,1.12,9
239,0.10008262768438103,Latent-ML,1.12,10
240,0.09911443219038484,Latent-VB,1.12,1
241,0.08858313496611724,Latent-VB,1.12,2
242,0.09529845977274824,Latent-VB,1.12,3
243,0.0942499760542394,Latent-VB,1.12,4
244,0.09243825879826448,Latent-VB,1.12,5
245,0.09957696853905,Latent-VB,1.12,6
246,0.0962203736321666,Latent-VB,1.12,7
247,0.0954932007766254,Latent-VB,1.12,8
248,0.09031342733061072,Latent-VB,1.12,9
249,0.08997851433617343,Latent-VB,1.12,10
250,0.10705957859642856,Average,1.22,1
251,0.09630772913974332,Average,1.22,2
252,0.1004928035686618,Average,1.22,3
253,0.1034114824371304,Average,1.22,4
254,0.1003678707469826,Average,1.22,5
255,0.10672466268638184,Average,1.22,6
256,0.10367322564564252,Average,1.22,7
257,0.10165265656370684,Average,1.22,8
258,0.09843100119596583,Average,1.22,9
259,0.10008262861054637,Average,1.22,10
260,0.02101571266883369,Ind-ML,1.22,1
261,0.02112247255413203,Ind-ML,1.22,2
262,0.0217567825651375,Ind-ML,1.22,3
263,0.021669253088210255,Ind-ML,1.22,4
264,0.02654963797523828,Ind-ML,1.22,5
265,0.01964193992087915,Ind-ML,1.22,6
266,0.021868824986636552,Ind-ML,1.22,7
267,0.02514514100928721,Ind-ML,1.22,8
268,0.02217259526603221,Ind-ML,1.22,9
269,0.02618258055361036,Ind-ML,1.22,10
270,0.010069309092781578,Ind-VB,1.22,1
271,0.01001480249149483,Ind-VB,1.22,2
272,0.010021405518491656,Ind-VB,1.22,3
273,0.010455248640671605,Ind-VB,1.22,4
274,0.013944315406446691,Ind-VB,1.22,5
275,0.009978233902250123,Ind-VB,1.22,6
276,0.010815380139553457,Ind-VB,1.22,7
277,0.013317747795713082,Ind-VB,1.22,8
278,0.010790145469672085,Ind-VB,1.22,9
279,0.011508776360678687,Ind-VB,1.22,10
280,0.10705954699801168,Latent-ML,1.22,1
281,0.09630771702003196,Latent-ML,1.22,2
282,0.10049279303028097,Latent-ML,1.22,3
283,0.10341141715747622,Latent-ML,1.22,4
284,0.10036788122470096,Latent-ML,1.22,5
285,0.10672465767569904,Latent-ML,1.22,6
286,0.10367323554112576,Latent-ML,1.22,7
287,0.1016526424874618,Latent-ML,1.22,8
288,0.09843101534860894,Latent-ML,1.22,9
289,0.10008262718021683,Latent-ML,1.22,10
290,0.1004392094636609,Latent-VB,1.22,1
291,0.08966896403100033,Latent-VB,1.22,2
292,0.09634200382499887,Latent-VB,1.22,3
293,0.09555843176462127,Latent-VB,1.22,4
294,0.0936422026470826,Latent-VB,1.22,5
295,0.1007780948799353,Latent-VB,1.22,6
296,0.09740986237810276,Latent-VB,1.22,7
297,0.09653827750637854,Latent-VB,1.22,8
298,0.09152007761462423,Latent-VB,1.22,9
299,0.0913193908713019,Latent-VB,1.22,10
300,0.10705957859642856,Average,1.32,1
301,0.09630772913974332,Average,1.32,2
302,0.10049280356866178,Average,1.32,3
303,0.1034114824371304,Average,1.32,4
304,0.1003678707469826,Average,1.32,5
305,0.10672466268638184,Average,1.32,6
306,0.10367322564564252,Average,1.32,7
307,0.10165265656370688,Average,1.32,8
308,0.09843100119596583,Average,1.32,9
309,0.10008262861054637,Average,1.32,10
310,0.02101571266883369,Ind-ML,1.32,1
311,0.02112247255413203,Ind-ML,1.32,2
312,0.0217567825651375,Ind-ML,1.32,3
313,0.021669253088210255,Ind-ML,1.32,4
314,0.02654963797523828,Ind-ML,1.32,5
315,0.019641939920879155,Ind-ML,1.32,6
316,0.02186882498663656,Ind-ML,1.32,7
317,0.02514514100928721,Ind-ML,1.32,8
318,0.022172595266032203,Ind-ML,1.32,9
319,0.02618258055361036,Ind-ML,1.32,10
320,0.010086752119236788,Ind-VB,1.32,1
321,0.010030229307173424,Ind-VB,1.32,2
322,0.010030268210668977,Ind-VB,1.32,3
323,0.010481717894114806,Ind-VB,1.32,4
324,0.014005370634985987,Ind-VB,1.32,5
325,0.00999584119049187,Ind-VB,1.32,6
326,0.01083378998263332,Ind-VB,1.32,7
327,0.013340695909534322,Ind-VB,1.32,8
328,0.010804446082594598,Ind-VB,1.32,9
329,0.011525244902842588,Ind-VB,1.32,10
330,0.10705956509144647,Latent-ML,1.32,1
331,0.09630772502906057,Latent-ML,1.32,2
332,0.10049279963194536,Latent-ML,1.32,3
333,0.10341145431767172,Latent-ML,1.32,4
334,0.10036787515416187,Latent-ML,1.32,5
335,0.10672466079022096,Latent-ML,1.32,6
336,0.10367322958511634,Latent-ML,1.32,7
337,0.10165265029860683,Latent-ML,1.32,8
338,0.09843100476316266,Latent-ML,1.32,9
339,0.10008262687734017,Latent-ML,1.32,10
340,0.1014015036015471,Latent-VB,1.32,1
341,0.09046899491627347,Latent-VB,1.32,2
342,0.09708639708122938,Latent-VB,1.32,3
343,0.09652280983252068,Latent-VB,1.32,4
344,0.09452361958937107,Latent-VB,1.32,5
345,0.10164852709868792,Latent-VB,1.32,6
346,0.09827607269962743,Latent-VB,1.32,7
347,0.097293916350586,Latent-VB,1.32,8
348,0.0924055555644646,Latent-VB,1.32,9
349,0.09231588464250867,Latent-VB,1.32,10
350,0.10705957859642856,Average,1.41,1
351,0.09630772913974332,Average,1.41,2
352,0.1004928035686618,Average,1.41,3
353,0.1034114824371304,Average,1.41,4
354,0.1003678707469826,Average,1.41,5
355,0.10672466268638184,Average,1.41,6
356,0.10367322564564252,Average,1.41,7
357,0.10165265656370688,Average,1.41,8
358,0.09843100119596583,Average,1.41,9
359,0.10008262861054637,Average,1.41,10
360,0.02101571266883369,Ind-ML,1.41,1
361,0.021122472554132028,Ind-ML,1.41,2
362,0.021756782565137498,Ind-ML,1.41,3
363,0.021669253088210255,Ind-ML,1.41,4
364,0.02654963797523828,Ind-ML,1.41,5
365,0.01964193992087915,Ind-ML,1.41,6
366,0.021868824986636552,Ind-ML,1.41,7
367,0.02514514100928721,Ind-ML,1.41,8
368,0.022172595266032203,Ind-ML,1.41,9
369,0.02618258055361036,Ind-ML,1.41,10
370,0.010099864220569408,Ind-VB,1.41,1
371,0.010041351728149506,Ind-VB,1.41,2
372,0.01003715809889919,Ind-VB,1.41,3
373,0.01050237061471298,Ind-VB,1.41,4
374,0.01404980001009164,Ind-VB,1.41,5
375,0.010009736339796998,Ind-VB,1.41,6
376,0.010847346552608805,Ind-VB,1.41,7
377,0.013357779270960471,Ind-VB,1.41,8
378,0.010814805199123548,Ind-VB,1.41,9
379,0.011536741359441698,Ind-VB,1.41,10
380,0.10705957188114422,Latent-ML,1.41,1
381,0.09630772791345744,Latent-ML,1.41,2
382,0.10049280190446093,Latent-ML,1.41,3
383,0.10341147013781014,Latent-ML,1.41,4
384,0.10036787233719448,Latent-ML,1.41,5
385,0.10672466186192553,Latent-ML,1.41,6
386,0.10367322774328183,Latent-ML,1.41,7
387,0.10165265289578394,Latent-ML,1.41,8
388,0.09843100344054784,Latent-ML,1.41,9
389,0.10008262752634307,Latent-ML,1.41,10
390,0.10213128662166664,Latent-VB,1.41,1
391,0.09108406750156883,Latent-VB,1.41,2
392,0.09764170397560233,Latent-VB,1.41,3
393,0.09726410161812503,Latent-VB,1.41,4
394,0.09519710588800008,Latent-VB,1.41,5
395,0.1023074850349954,Latent-VB,1.41,6
396,0.09893479154547932,Latent-VB,1.41,7
397,0.09786497729190917,Latent-VB,1.41,8
398,0.0930835578958417,Latent-VB,1.41,9
399,0.09308750071364244,Latent-VB,1.41,10
400,0.10705957859642856,Average,1.58,1
401,0.09630772913974332,Average,1.58,2
402,0.1004928035686618,Average,1.58,3
403,0.1034114824371304,Average,1.58,4
404,0.1003678707469826,Average,1.58,5
405,0.10672466268638188,Average,1.58,6
406,0.10367322564564252,Average,1.58,7
407,0.10165265656370688,Average,1.58,8
408,0.09843100119596583,Average,1.58,9
409,0.10008262861054637,Average,1.58,10
410,0.02101571266883369,Ind-ML,1.58,1
411,0.021122472554132028,Ind-ML,1.58,2
412,0.0217567825651375,Ind-ML,1.58,3
413,0.021669253088210255,Ind-ML,1.58,4
414,0.02654963797523828,Ind-ML,1.58,5
415,0.019641939920879155,Ind-ML,1.58,6
416,0.021868824986636552,Ind-ML,1.58,7
417,0.02514514100928721,Ind-ML,1.58,8
418,0.02217259526603221,Ind-ML,1.58,9
419,0.02618258055361036,Ind-ML,1.58,10
420,0.010118327955958791,Ind-VB,1.58,1
421,0.01005601855652914,Ind-VB,1.58,2
422,0.010047283144861129,Ind-VB,1.58,3
423,0.010532701842133002,Ind-VB,1.58,4
424,0.014108750304114591,Ind-VB,1.58,5
425,0.01003043738129703,Ind-VB,1.58,6
426,0.010865838722390674,Ind-VB,1.58,7
427,0.013381433299410852,Ind-VB,1.58,8
428,0.010828614201217777,Ind-VB,1.58,9
429,0.011551086528139529,Ind-VB,1.58,10
430,0.1070595771646463,Latent-ML,1.58,1
431,0.09630772901830298,Latent-ML,1.58,2
432,0.1004928035023679,Latent-ML,1.58,3
433,0.1034114802683032,Latent-ML,1.58,4
434,0.10036787100798504,Latent-ML,1.58,5
435,0.10672466252032724,Latent-ML,1.58,6
436,0.1036732260133092,Latent-ML,1.58,7
437,0.10165265635217097,Latent-ML,1.58,8
438,0.0984310012859859,Latent-ML,1.58,9
439,0.10008262833206104,Latent-ML,1.58,10
440,0.10316299692611737,Latent-VB,1.58,1
441,0.09196998262688956,Latent-VB,1.58,2
442,0.09840994819297152,Latent-VB,1.58,3
443,0.09833098691326256,Latent-VB,1.58,4
444,0.0961590278318996,Latent-VB,1.58,5
445,0.10323733560325904,Latent-VB,1.58,6
446,0.09986986315350373,Latent-VB,1.58,7
447,0.09866926030076084,Latent-VB,1.58,8
448,0.09405450974206657,Latent-VB,1.58,9
449,0.09420841136757993,Latent-VB,1.58,10


==> experiments/syn_num_components_analysis_0.3_tail_strength_seeds.csv <==
,mse,method,num_components,seed
0,0.07915188355162532,Average,1,1
1,0.12472480826912825,Average,1,2
2,0.12904091624701167,Average,1,3
3,0.07245719110388517,Average,1,4
4,0.09882657768231123,Average,1,5
5,0.09244932205990428,Average,1,6
6,0.09464605959550486,Average,1,7
7,0.07996383659728631,Average,1,8
8,0.09052823894964206,Average,1,9
9,0.10066381931513524,Average,1,10
10,0.13122057587096894,Ind-ML,1,1
11,0.1789146366385276,Ind-ML,1,2
12,0.19237458613246133,Ind-ML,1,3
13,0.10529092890744868,Ind-ML,1,4
14,0.15127881253996922,Ind-ML,1,5
15,0.16251242036674554,Ind-ML,1,6
16,0.13916529731135174,Ind-ML,1,7
17,0.12552861463211346,Ind-ML,1,8
18,0.15689613766805852,Ind-ML,1,9
19,0.1742384104969591,Ind-ML,1,10
20,0.12069344381317232,Ind-VB,1,1
21,0.17839976136139726,Ind-VB,1,2
22,0.16408798172548986,Ind-VB,1,3
23,0.11603734928725395,Ind-VB,1,4
24,0.12116451605857285,Ind-VB,1,5
25,0.15172138318746767,Ind-VB,1,6
26,0.1654711935676474,Ind-VB,1,7
27,0.14389680788096842,Ind-VB,1,8
28,0.17398510050267085,Ind-VB,1,9
29,0.17049150152951392,Ind-VB,1,10
30,0.0791328297264375,Latent-ML,1,1
31,0.12477546853328453,Latent-ML,1,2
32,0.12904343926760073,Latent-ML,1,3
33,0.07243970793005378,Latent-ML,1,4
34,0.09840313819826428,Latent-ML,1,5
35,0.09251097143368617,Latent-ML,1,6
36,0.09475289904632823,Latent-ML,1,7
37,0.07988572595475117,Latent-ML,1,8
38,0.09037079804002353,Latent-ML,1,9
39,0.10067361924185272,Latent-ML,1,10
40,0.06350249452101701,Latent-VB,1,1
41,0.09443430733172116,Latent-VB,1,2
42,0.09276263552465376,Latent-VB,1,3
43,0.058856762900524766,Latent-VB,1,4
44,0.07461018886179326,Latent-VB,1,5
45,0.06954950400361352,Latent-VB,1,6
46,0.07821675944799664,Latent-VB,1,7
47,0.06725813961578743,Latent-VB,1,8
48,0.07161097917681891,Latent-VB,1,9
49,0.07660522294117214,Latent-VB,1,10
50,0.1067388876510694,Average,5,1
51,0.08959244059984478,Average,5,2
52,0.10899278021780948,Average,5,3
53,0.09054229493225856,Average,5,4
54,0.0968825347078646,Average,5,5
55,0.09649690681171773,Average,5,6
56,0.09070316164368493,Average,5,7
57,0.09207583679482592,Average,5,8
58,0.10718683020028598,Average,5,9
59,0.09314206305068552,Average,5,10
60,0.2482564006917784,Ind-ML,5,1
61,0.28971736453567243,Ind-ML,5,2
62,0.2620933985701557,Ind-ML,5,3
63,0.2920363343486585,Ind-ML,5,4
64,0.2510550158231728,Ind-ML,5,5
65,0.2627148286781354,Ind-ML,5,6
66,0.3183698499219399,Ind-ML,5,7
67,0.2387160007677479,Ind-ML,5,8
68,0.2824188658737738,Ind-ML,5,9
69,0.27021698796412,Ind-ML,5,10
70,0.1343180446304466,Ind-VB,5,1
71,0.1297327526730901,Ind-VB,5,2
72,0.1340555412840059,Ind-VB,5,3
73,0.1460194964956231,Ind-VB,5,4
74,0.1189844936979384,Ind-VB,5,5
75,0.13322494605225324,Ind-VB,5,6
76,0.10972205005772606,Ind-VB,5,7
77,0.12333467066264216,Ind-VB,5,8
78,0.12334243767519674,Ind-VB,5,9
79,0.09856597935128336,Ind-VB,5,10
80,0.10673862074075867,Latent-ML,5,1
81,0.08959262424280835,Latent-ML,5,2
82,0.1089922518208782,Latent-ML,5,3
83,0.09054233759975287,Latent-ML,5,4
84,0.09687901389036957,Latent-ML,5,5
85,0.09649657176098893,Latent-ML,5,6
86,0.09070309219173248,Latent-ML,5,7
87,0.09207476279822664,Latent-ML,5,8
88,0.1071867221766406,Latent-ML,5,9
89,0.09314203475813897,Latent-ML,5,10
90,0.09410865291141733,Latent-VB,5,1
91,0.082569838582748,Latent-VB,5,2
92,0.10066443762552288,Latent-VB,5,3
93,0.08394678254011755,Latent-VB,5,4
94,0.09071294765932136,Latent-VB,5,5
95,0.08467364173785719,Latent-VB,5,6
96,0.0853861839301779,Latent-VB,5,7
97,0.08406426883157195,Latent-VB,5,8
98,0.09902926373475096,Latent-VB,5,9
99,0.08291634942742564,Latent-VB,5,10
100,0.10399269317023364,Average,10,1
101,0.08882950005638271,Average,10,2
102,0.1089849715892928,Average,10,3
103,0.09527208114740432,Average,10,4
104,0.09275084607554288,Average,10,5
105,0.10622774781861298,Average,10,6
106,0.09703339659314407,Average,10,7
107,0.09379692400909988,Average,10,8
108,0.10193500823396363,Average,10,9
109,0.0964701456746301,Average,10,10
110,0.2419579921242451,Ind-ML,10,1
111,0.2886105248457922,Ind-ML,10,2
112,0.2461116837189596,Ind-ML,10,3
113,0.2854657493782987,Ind-ML,10,4
114,0.2511366117100192,Ind-ML,10,5
115,0.2436197719894272,Ind-ML,10,6
116,0.2340161799982584,Ind-ML,10,7
117,0.24728006516303655,Ind-ML,10,8
118,0.2465739510359336,Ind-ML,10,9
119,0.2131514312027264,Ind-ML,10,10
120,0.11287686975894992,Ind-VB,10,1
121,0.10790974678844037,Ind-VB,10,2
122,0.11292163516186872,Ind-VB,10,3
123,0.11673386730414055,Ind-VB,10,4
124,0.09964786833254904,Ind-VB,10,5
125,0.10939509621605184,Ind-VB,10,6
126,0.11044457879501374,Ind-VB,10,7
127,0.10381620758762147,Ind-VB,10,8
128,0.10690718607559817,Ind-VB,10,9
129,0.08996402743439938,Ind-VB,10,10
130,0.10399269212011604,Latent-ML,10,1
131,0.08882951163176199,Latent-ML,10,2
132,0.10898495323140032,Latent-ML,10,3
133,0.09527208511706456,Latent-ML,10,4
134,0.09275096328231204,Latent-ML,10,5
135,0.10622760717366787,Latent-ML,10,6
136,0.09703339298480837,Latent-ML,10,7
137,0.09379667329396163,Latent-ML,10,8
138,0.1019350025625647,Latent-ML,10,9
139,0.09647014548173144,Latent-ML,10,10
140,0.09183038223999423,Latent-VB,10,1
141,0.08215999139133078,Latent-VB,10,2
142,0.0993827586995216,Latent-VB,10,3
143,0.08748655511082085,Latent-VB,10,4
144,0.08710729224991735,Latent-VB,10,5
145,0.09228293786075983,Latent-VB,10,6
146,0.09104835721799054,Latent-VB,10,7
147,0.0857133228040233,Latent-VB,10,8
148,0.09375793529500076,Latent-VB,10,9
149,0.08485956170461913,Latent-VB,10,10


==> experiments/syn_num_components_analysis_0.7_tail_strength_seeds.csv <==
,mse,method,num_components,seed
0,0.08791159836046479,Average,1,1
1,0.10892346180220608,Average,1,2
2,0.11387642954370755,Average,1,3
3,0.08927791140460742,Average,1,4
4,0.09862813587975763,Average,1,5
5,0.09833879357321994,Average,1,6
6,0.0971248555476451,Average,1,7
7,0.08951505164124153,Average,1,8
8,0.09411613122124199,Average,1,9
9,0.10258656156420723,Average,1,10
10,0.0902134010323893,Ind-ML,1,1
11,0.11621960929687924,Ind-ML,1,2
12,0.12492854210486183,Ind-ML,1,3
13,0.08900684083545697,Ind-ML,1,4
14,0.11485995707646643,Ind-ML,1,5
15,0.10322446951391327,Ind-ML,1,6
16,0.0928173596524572,Ind-ML,1,7
17,0.0888845235978256,Ind-ML,1,8
18,0.09863925837356867,Ind-ML,1,9
19,0.11589646147465088,Ind-ML,1,10
20,0.07702509347984457,Ind-VB,1,1
21,0.10333150817180743,Ind-VB,1,2
22,0.08681678509242208,Ind-VB,1,3
23,0.08886354112956249,Ind-VB,1,4
24,0.07793742715420289,Ind-VB,1,5
25,0.08612876153045164,Ind-VB,1,6
26,0.09684538143945456,Ind-VB,1,7
27,0.08250715669499302,Ind-VB,1,8
28,0.08882491193107471,Ind-VB,1,9
29,0.10296850162457648,Ind-VB,1,10
30,0.08791232539120403,Latent-ML,1,1
31,0.10892380160033197,Latent-ML,1,2
32,0.11387470135772272,Latent-ML,1,3
33,0.08928220753465106,Latent-ML,1,4
34,0.09859677891691183,Latent-ML,1,5
35,0.09833971339039677,Latent-ML,1,6
36,0.09712123031784804,Latent-ML,1,7
37,0.0895177777431033,Latent-ML,1,8
38,0.094112769392699,Latent-ML,1,9
39,0.1025866045843704,Latent-ML,1,10
40,0.08300295243268946,Latent-VB,1,1
41,0.10098399524121644,Latent-VB,1,2
42,0.10266029217054136,Latent-VB,1,3
43,0.0816038709530741,Latent-VB,1,4
44,0.0908286038304708,Latent-VB,1,5
45,0.08747823602318366,Latent-VB,1,6
46,0.08898083841601083,Latent-VB,1,7
47,0.08346611475818316,Latent-VB,1,8
48,0.08698734126068673,Latent-VB,1,9
49,0.09212719301788748,Latent-VB,1,10
50,0.10158823593496596,Average,5,1
51,0.0935561534442744,Average,5,2
52,0.1052382150508106,Average,5,3
53,0.09484334344334386,Average,5,4
54,0.09675390760707113,Average,5,5
55,0.10052814968897084,Average,5,6
56,0.09459553178872804,Average,5,7
57,0.09418693824091898,Average,5,8
58,0.10436524448473372,Average,5,9
59,0.0979400293379388,Average,5,10
60,0.1242145619517033,Ind-ML,5,1
61,0.1627583673702404,Ind-ML,5,2
62,0.14795661339843547,Ind-ML,5,3
63,0.1708054511414919,Ind-ML,5,4
64,0.15660198427832653,Ind-ML,5,5
65,0.15923139556554947,Ind-ML,5,6
66,0.16425136854286035,Ind-ML,5,7
67,0.1430839198490467,Ind-ML,5,8
68,0.1539191307470075,Ind-ML,5,9
69,0.1653492169023447,Ind-ML,5,10
70,0.07187506444754732,Ind-VB,5,1
71,0.07430992191831451,Ind-VB,5,2
72,0.0719325286724037,Ind-VB,5,3
73,0.085217484460427,Ind-VB,5,4
74,0.06980598662597086,Ind-VB,5,5
75,0.07344998285074772,Ind-VB,5,6
76,0.06820436820762908,Ind-VB,5,7
77,0.07160364662906145,Ind-VB,5,8
78,0.07605974175573138,Ind-VB,5,9
79,0.06565841222261816,Ind-VB,5,10
80,0.10158823708457414,Latent-ML,5,1
81,0.0935561608179103,Latent-ML,5,2
82,0.10523810572796254,Latent-ML,5,3
83,0.09484344698737172,Latent-ML,5,4
84,0.09675382948218204,Latent-ML,5,5
85,0.10052815162030164,Latent-ML,5,6
86,0.09459555390703228,Latent-ML,5,7
87,0.09418693801701464,Latent-ML,5,8
88,0.10436524306323368,Latent-ML,5,9
89,0.0979400269717581,Latent-ML,5,10
90,0.0911613039583308,Latent-VB,5,1
91,0.08676746307759955,Latent-VB,5,2
92,0.09697834096968756,Latent-VB,5,3
93,0.08691367541624477,Latent-VB,5,4
94,0.09119135209377666,Latent-VB,5,5
95,0.08791368175572498,Latent-VB,5,6
96,0.0869526814520383,Latent-VB,5,7
97,0.08547746627201608,Latent-VB,5,8
98,0.09577182204826423,Latent-VB,5,9
99,0.08735727733657979,Latent-VB,5,10
100,0.10108383621434497,Average,10,1
101,0.0939818108964218,Average,10,2
102,0.1067210997307877,Average,10,3
103,0.09716420972887824,Average,10,4
104,0.09568144481773187,Average,10,5
105,0.10485306311757077,Average,10,6
106,0.09852636724319368,Average,10,7
107,0.09547004850927676,Average,10,8
108,0.1018640773285609,Average,10,9
109,0.0999627228383599,Average,10,10
110,0.14021830836029056,Ind-ML,10,1
111,0.16898145466255887,Ind-ML,10,2
112,0.1447184669874041,Ind-ML,10,3
113,0.16285202755820075,Ind-ML,10,4
114,0.14691878986834375,Ind-ML,10,5
115,0.16311228934063007,Ind-ML,10,6
116,0.15121990747595782,Ind-ML,10,7
117,0.1519299575783397,Ind-ML,10,8
118,0.1682803227731951,Ind-ML,10,9
119,0.16417950528182973,Ind-ML,10,10
120,0.06740481161504508,Ind-VB,10,1
121,0.06964833641471609,Ind-VB,10,2
122,0.06328166100795944,Ind-VB,10,3
123,0.07025636432190756,Ind-VB,10,4
124,0.06263903732298973,Ind-VB,10,5
125,0.06903754562146401,Ind-VB,10,6
126,0.0687018545411265,Ind-VB,10,7
127,0.06888446780985166,Ind-VB,10,8
128,0.06457516187388107,Ind-VB,10,9
129,0.058805218228565714,Ind-VB,10,10
130,0.10108383907737922,Latent-ML,10,1
131,0.09398180941178436,Latent-ML,10,2
132,0.10672104642075222,Latent-ML,10,3
133,0.0971642430866872,Latent-ML,10,4
134,0.09568144992017938,Latent-ML,10,5
135,0.1048530638815919,Latent-ML,10,6
136,0.09852635156774886,Latent-ML,10,7
137,0.0954700439008439,Latent-ML,10,8
138,0.1018640802152232,Latent-ML,10,9
139,0.09996272153100604,Latent-ML,10,10
140,0.0907222663372554,Latent-VB,10,1
141,0.08725642103682259,Latent-VB,10,2
142,0.09736522744880836,Latent-VB,10,3
143,0.08860572785289941,Latent-VB,10,4
144,0.09012251856079638,Latent-VB,10,5
145,0.09121305526319673,Latent-VB,10,6
146,0.0905180477558974,Latent-VB,10,7
147,0.08669563062393082,Latent-VB,10,8
148,0.09309346943379483,Latent-VB,10,9
149,0.08848943983381642,Latent-VB,10,10


==> experiments/syn_tail_strength_analysis_100_workers.csv <==
,mse,method,tail_strength
0,0.09937605913508406,Average,0.1
1,0.27989857526143275,Ind-ML,0.1
2,0.0992873371590192,Ind-VB,0.1
3,0.09937605913508465,Latent-ML,0.1
4,0.08088263889003473,Latent-VB,0.1
5,0.09934889302622167,Average,0.2
6,0.2644192492505172,Ind-ML,0.2
7,0.09914086880152002,Ind-VB,0.2
8,0.09934889302622174,Latent-ML,0.2
9,0.08330024567326857,Latent-VB,0.2
10,0.09937403255232902,Average,0.3
11,0.25094378950958574,Ind-ML,0.3
12,0.09898390492545248,Ind-VB,0.3
13,0.09937403255232902,Latent-ML,0.3
14,0.08556892237317791,Latent-VB,0.3
15,0.09943252492900026,Average,0.4
16,0.23505957387059415,Ind-ML,0.4
17,0.0987708358023849,Ind-VB,0.4
18,0.09943252492900026,Latent-ML,0.4
19,0.08811873497680024,Latent-VB,0.4
20,0.09951800605281955,Average,0.5
21,0.210002231279529,Ind-ML,0.5
22,0.09841099491257146,Ind-VB,0.5
23,0.09951800605281955,Latent-ML,0.5
24,0.09007386403841985,Latent-VB,0.5
25,0.09962880406446047,Average,0.6
26,0.1765817469005233,Ind-ML,0.6
27,0.09758971127497025,Ind-VB,0.6
28,0.09962880406446045,Latent-ML,0.6
29,0.09013276446920683,Latent-VB,0.6
30,0.09976659082324947,Average,0.7
31,0.14990923547802523,Ind-ML,0.7
32,0.09426702296801365,Ind-VB,0.7
33,0.09976659082324947,Latent-ML,0.7
34,0.09019765601959623,Latent-VB,0.7
35,0.09993773043260233,Average,0.8
36,0.11792048924064197,Ind-ML,0.8
37,0.07740179551572124,Ind-VB,0.8
38,0.09993773043260233,Latent-ML,0.8
39,0.08992901349077095,Latent-VB,0.8
40,0.10016117567692494,Average,0.9
41,0.07647370459394526,Ind-ML,0.9
42,0.04259552653163387,Ind-VB,0.9
43,0.10016117567692491,Latent-ML,0.9
44,0.08815131645567346,Latent-VB,0.9
45,0.1006352322744325,Average,1.0
46,0.020462666691505326,Ind-ML,1.0
47,0.011729705873648187,Ind-VB,1.0
48,0.10063523227443252,Latent-ML,1.0
49,0.08469591489093607,Latent-VB,1.0


==> experiments/syn_tail_strength_analysis_100_workers_seeds.csv <==
,mse,method,tail_strength,seed
0,0.09915049877420293,Average,0.1,1
1,0.0920228498735356,Average,0.1,2
2,0.09484714185861001,Average,0.1,3
3,0.1392610859997426,Average,0.1,4
4,0.06766383156690968,Average,0.1,5
5,0.07425895191273854,Average,0.1,6
6,0.08586638164589641,Average,0.1,7
7,0.10877888087560293,Average,0.1,8
8,0.11240734247504383,Average,0.1,9
9,0.09633858327885474,Average,0.1,10
10,0.12247407292751222,Average,0.1,11
11,0.09637302744605808,Average,0.1,12
12,0.10714367500278814,Average,0.1,13
13,0.10215131855850222,Average,0.1,14
14,0.09774574476601212,Average,0.1,15
15,0.1119140105005791,Average,0.1,16
16,0.08165560837990722,Average,0.1,17
17,0.11754901921552015,Average,0.1,18
18,0.06264313906633986,Average,0.1,19
19,0.12050500096092999,Average,0.1,20
20,0.08494460024327513,Average,0.1,21
21,0.0997492199053334,Average,0.1,22
22,0.10084850774905384,Average,0.1,23
23,0.11426238740596688,Average,0.1,24
24,0.09384659798818573,Average,0.1,25
25,0.224594126266832,Ind-ML,0.1,1
26,0.2648333503913467,Ind-ML,0.1,2
27,0.24643891443072105,Ind-ML,0.1,3
28,0.3323119885205841,Ind-ML,0.1,4
29,0.2657233212099718,Ind-ML,0.1,5
30,0.3096833468695038,Ind-ML,0.1,6
31,0.1744578986459742,Ind-ML,0.1,7
32,0.2659511670816882,Ind-ML,0.1,8
33,0.29699342169185344,Ind-ML,0.1,9
34,0.22431782562457694,Ind-ML,0.1,10
35,0.3723550876936662,Ind-ML,0.1,11
36,0.23331053481399944,Ind-ML,0.1,12
37,0.3054998998638879,Ind-ML,0.1,13
38,0.31136245347530545,Ind-ML,0.1,14
39,0.3763107388977217,Ind-ML,0.1,15
40,0.29241505170831217,Ind-ML,0.1,16
41,0.34867956841053666,Ind-ML,0.1,17
42,0.30409491422774504,Ind-ML,0.1,18
43,0.193403018055727,Ind-ML,0.1,19
44,0.33244213548912604,Ind-ML,0.1,20
45,0.24872690205411985,Ind-ML,0.1,21
46,0.2025606047140432,Ind-ML,0.1,22
47,0.3150500728164896,Ind-ML,0.1,23
48,0.28076727934574897,Ind-ML,0.1,24
49,0.27518075923633595,Ind-ML,0.1,25
50,0.09866120668535597,Ind-VB,0.1,1
51,0.09207066423550757,Ind-VB,0.1,2
52,0.09471962628766838,Ind-VB,0.1,3
53,0.13934334857260053,Ind-VB,0.1,4
54,0.06756884418162787,Ind-VB,0.1,5
55,0.07423749534385786,Ind-VB,0.1,6
56,0.0857843675927692,Ind-VB,0.1,7
57,0.10840069344538546,Ind-VB,0.1,8
58,0.11230700416400234,Ind-VB,0.1,9
59,0.0962665254550848,Ind-VB,0.1,10
60,0.1223680231523657,Ind-VB,0.1,11
61,0.0962034619793237,Ind-VB,0.1,12
62,0.10714377682297303,Ind-VB,0.1,13
63,0.10225309708864053,Ind-VB,0.1,14
64,0.09774873635492726,Ind-VB,0.1,15
65,0.11222660488338376,Ind-VB,0.1,16
66,0.08171077971586821,Ind-VB,0.1,17
67,0.1172001635219543,Ind-VB,0.1,18
68,0.06262033665169578,Ind-VB,0.1,19
69,0.1205215540961915,Ind-VB,0.1,20
70,0.08506123287358691,Ind-VB,0.1,21
71,0.0993994039673378,Ind-VB,0.1,22
72,0.10052895365984972,Ind-VB,0.1,23
73,0.11397156839855355,Ind-VB,0.1,24
74,0.09386595984496852,Ind-VB,0.1,25
75,0.09915049877422524,Latent-ML,0.1,1
76,0.09202284987353557,Latent-ML,0.1,2
77,0.09484714185860996,Latent-ML,0.1,3
78,0.13926108599974266,Latent-ML,0.1,4
79,0.06766383156690971,Latent-ML,0.1,5
80,0.07425895191273807,Latent-ML,0.1,6
81,0.08586638164589794,Latent-ML,0.1,7
82,0.10877888087560288,Latent-ML,0.1,8
83,0.11240734247504393,Latent-ML,0.1,9
84,0.0963385832788548,Latent-ML,0.1,10
85,0.12247407292751228,Latent-ML,0.1,11
86,0.09637302744604828,Latent-ML,0.1,12
87,0.10714367500278814,Latent-ML,0.1,13
88,0.1021513185585022,Latent-ML,0.1,14
89,0.09774574476601207,Latent-ML,0.1,15
90,0.11191401050057938,Latent-ML,0.1,16
91,0.08165560837990722,Latent-ML,0.1,17
92,0.11754901921552002,Latent-ML,0.1,18
93,0.06264313906633978,Latent-ML,0.1,19
94,0.12050500096093007,Latent-ML,0.1,20
95,0.08494460024327585,Latent-ML,0.1,21
96,0.0997492199053334,Latent-ML,0.1,22
97,0.10084850774905384,Latent-ML,0.1,23
98,0.114262387405967,Latent-ML,0.1,24
99,0.09384659798818586,Latent-ML,0.1,25
100,0.07823598750356021,Latent-VB,0.1,1
101,0.08138481583368988,Latent-VB,0.1,2
102,0.07597292922051987,Latent-VB,0.1,3
103,0.10912087069973862,Latent-VB,0.1,4
104,0.05928100703936354,Latent-VB,0.1,5
105,0.058655017667283725,Latent-VB,0.1,6
106,0.07143551289243336,Latent-VB,0.1,7
107,0.09204651240471906,Latent-VB,0.1,8
108,0.0960882816242691,Latent-VB,0.1,9
109,0.08119217119378057,Latent-VB,0.1,10
110,0.10175988092009987,Latent-VB,0.1,11
111,0.08080714782259785,Latent-VB,0.1,12
112,0.0840300308366528,Latent-VB,0.1,13
113,0.08343873581819662,Latent-VB,0.1,14
114,0.08009007260076087,Latent-VB,0.1,15
115,0.08820029530704826,Latent-VB,0.1,16
116,0.06132176217717575,Latent-VB,0.1,17
117,0.09237108099288034,Latent-VB,0.1,18
118,0.05082069116581093,Latent-VB,0.1,19
119,0.0992141554025295,Latent-VB,0.1,20
120,0.07418610354937695,Latent-VB,0.1,21
121,0.07724559617799008,Latent-VB,0.1,22
122,0.07839314867103991,Latent-VB,0.1,23
123,0.09824443564586086,Latent-VB,0.1,24
124,0.06852972908348944,Latent-VB,0.1,25
125,0.09938260845553963,Average,0.2,1
126,0.09145721180838257,Average,0.2,2
127,0.09357276854308247,Average,0.2,3
128,0.13796127811286935,Average,0.2,4
129,0.07119872497711588,Average,0.2,5
130,0.07599913702368767,Average,0.2,6
131,0.08637259035431391,Average,0.2,7
132,0.10786657937418144,Average,0.2,8
133,0.11045051124820048,Average,0.2,9
134,0.09576999712317448,Average,0.2,10
135,0.12059274950720875,Average,0.2,11
136,0.09579203083509252,Average,0.2,12
137,0.10801583232320544,Average,0.2,13
138,0.10211905518259133,Average,0.2,14
139,0.09818830167051364,Average,0.2,15
140,0.10978278926037463,Average,0.2,16
141,0.08289290800215493,Average,0.2,17
142,0.11635805195498765,Average,0.2,18
143,0.06751297339223206,Average,0.2,19
144,0.11941629886479105,Average,0.2,20
145,0.08642117496771379,Average,0.2,21
146,0.0994490203935653,Average,0.2,22
147,0.10181853305574612,Average,0.2,23
148,0.1111371487886156,Average,0.2,24
149,0.09419405043620127,Average,0.2,25
150,0.19842200418084135,Ind-ML,0.2,1
151,0.2480611621739603,Ind-ML,0.2,2
152,0.26451562435068604,Ind-ML,0.2,3
153,0.27652070845792565,Ind-ML,0.2,4
154,0.2399799125231391,Ind-ML,0.2,5
155,0.3377313110083682,Ind-ML,0.2,6
156,0.1813358703271828,Ind-ML,0.2,7
157,0.1933418029778469,Ind-ML,0.2,8
158,0.27926060935582203,Ind-ML,0.2,9
159,0.2341630718458302,Ind-ML,0.2,10
160,0.3127029351932797,Ind-ML,0.2,11
161,0.2491466616502903,Ind-ML,0.2,12
162,0.2681978273366695,Ind-ML,0.2,13
163,0.3202410827878555,Ind-ML,0.2,14
164,0.35389716910826313,Ind-ML,0.2,15
165,0.2771220529740023,Ind-ML,0.2,16
166,0.32599284744046875,Ind-ML,0.2,17
167,0.2657273178418378,Ind-ML,0.2,18
168,0.2103525022476201,Ind-ML,0.2,19
169,0.3089499566930477,Ind-ML,0.2,20
170,0.22638891781804385,Ind-ML,0.2,21
171,0.1853990526719815,Ind-ML,0.2,22
172,0.3293246186222967,Ind-ML,0.2,23
173,0.24834739812578685,Ind-ML,0.2,24
174,0.2753588135498836,Ind-ML,0.2,25
175,0.09875945103154668,Ind-VB,0.2,1
176,0.09137817201631528,Ind-VB,0.2,2
177,0.09337499522988356,Ind-VB,0.2,3
178,0.13792801614221709,Ind-VB,0.2,4
179,0.07096997673574693,Ind-VB,0.2,5
180,0.07587363787827966,Ind-VB,0.2,6
181,0.08621241963379049,Ind-VB,0.2,7
182,0.10738456791234828,Ind-VB,0.2,8
183,0.1102931708504496,Ind-VB,0.2,9
184,0.09556317348229468,Ind-VB,0.2,10
185,0.12033733795676313,Ind-VB,0.2,11
186,0.09543061532423007,Ind-VB,0.2,12
187,0.10787445491885728,Ind-VB,0.2,13
188,0.1020697270798432,Ind-VB,0.2,14
189,0.09813751280018833,Ind-VB,0.2,15
190,0.1099401905571275,Ind-VB,0.2,16
191,0.08282295715604271,Ind-VB,0.2,17
192,0.11596211707577556,Ind-VB,0.2,18
193,0.06738569347591701,Ind-VB,0.2,19
194,0.11929931008636376,Ind-VB,0.2,20
195,0.08636370139128244,Ind-VB,0.2,21
196,0.09895687177263901,Ind-VB,0.2,22
197,0.10136437891622974,Ind-VB,0.2,23
198,0.110770094560861,Ind-VB,0.2,24
199,0.09406917605300756,Ind-VB,0.2,25
200,0.0993826084555408,Latent-ML,0.2,1
201,0.09145721180838257,Latent-ML,0.2,2
202,0.09357276854308247,Latent-ML,0.2,3
203,0.13796127811286946,Latent-ML,0.2,4
204,0.07119872497711588,Latent-ML,0.2,5
205,0.07599913702368763,Latent-ML,0.2,6
206,0.08637259035431395,Latent-ML,0.2,7
207,0.1078665793741815,Latent-ML,0.2,8
208,0.11045051124820043,Latent-ML,0.2,9
209,0.09576999712317448,Latent-ML,0.2,10
210,0.12059274950720872,Latent-ML,0.2,11
211,0.09579203083509236,Latent-ML,0.2,12
212,0.10801583232320547,Latent-ML,0.2,13
213,0.10211905518259136,Latent-ML,0.2,14
214,0.09818830167051364,Latent-ML,0.2,15
215,0.1097827892603746,Latent-ML,0.2,16
216,0.08289290800215494,Latent-ML,0.2,17
217,0.11635805195498768,Latent-ML,0.2,18
218,0.06751297339223206,Latent-ML,0.2,19
219,0.11941629886479105,Latent-ML,0.2,20
220,0.08642117496771377,Latent-ML,0.2,21
221,0.09944902039356532,Latent-ML,0.2,22
222,0.1018185330557462,Latent-ML,0.2,23
223,0.11113714878861557,Latent-ML,0.2,24
224,0.09419405043620124,Latent-ML,0.2,25
225,0.08085152930523594,Latent-VB,0.2,1
226,0.08276174250688934,Latent-VB,0.2,2
227,0.07756946550520201,Latent-VB,0.2,3
228,0.11237708176145958,Latent-VB,0.2,4
229,0.06271958072618937,Latent-VB,0.2,5
230,0.06269289877229348,Latent-VB,0.2,6
231,0.07387458813809844,Latent-VB,0.2,7
232,0.09327488401675056,Latent-VB,0.2,8
233,0.09672731484172062,Latent-VB,0.2,9
234,0.08257734816853672,Latent-VB,0.2,10
235,0.10257745461462628,Latent-VB,0.2,11
236,0.08208801497408283,Latent-VB,0.2,12
237,0.0881614588913213,Latent-VB,0.2,13
238,0.08678800747351229,Latent-VB,0.2,14
239,0.08298741345164112,Latent-VB,0.2,15
240,0.0904810167271814,Latent-VB,0.2,16
241,0.0650951079468548,Latent-VB,0.2,17
242,0.0940030395899672,Latent-VB,0.2,18
243,0.05614534652097139,Latent-VB,0.2,19
244,0.1006759376900664,Latent-VB,0.2,20
245,0.07676133554910618,Latent-VB,0.2,21
246,0.07921049926936571,Latent-VB,0.2,22
247,0.08163346738796211,Latent-VB,0.2,23
248,0.09820468618146094,Latent-VB,0.2,24
249,0.07226692182121858,Latent-VB,0.2,25
250,0.0997773339676034,Average,0.3,1
251,0.09112323276120506,Average,0.3,2
252,0.09262336025366208,Average,0.3,3
253,0.13591827476626242,Average,0.3,4
254,0.07461296018914064,Average,0.3,5
255,0.07807006038712368,Average,0.3,6
256,0.08690501319111979,Average,0.3,7
257,0.10683002270617988,Average,0.3,8
258,0.10849027229685376,Average,0.3,9
259,0.09557591018533937,Average,0.3,10
260,0.11865130990470195,Average,0.3,11
261,0.0956112238483568,Average,0.3,12
262,0.10862288820799576,Average,0.3,13
263,0.10238991802755104,Average,0.3,14
264,0.09885242102324718,Average,0.3,15
265,0.1080098767495936,Average,0.3,16
266,0.08451494173166686,Average,0.3,17
267,0.11501029480617905,Average,0.3,18
268,0.0723106686885917,Average,0.3,19
269,0.11773283250663726,Average,0.3,20
270,0.08792270242659704,Average,0.3,21
271,0.099334607866125,Average,0.3,22
272,0.10240966462073103,Average,0.3,23
273,0.10847291057687182,Average,0.3,24
274,0.09457811211888924,Average,0.3,25
275,0.18757163630479615,Ind-ML,0.3,1
276,0.23126208954546554,Ind-ML,0.3,2
277,0.2109492210130353,Ind-ML,0.3,3
278,0.2731838001283187,Ind-ML,0.3,4
279,0.2204055628438296,Ind-ML,0.3,5
280,0.3062605570826183,Ind-ML,0.3,6
281,0.17042283816610992,Ind-ML,0.3,7
282,0.2160611290555833,Ind-ML,0.3,8
283,0.2485368050586057,Ind-ML,0.3,9
284,0.2708176589031912,Ind-ML,0.3,10
285,0.2871069876196068,Ind-ML,0.3,11
286,0.2290492269771568,Ind-ML,0.3,12
287,0.2605161891807764,Ind-ML,0.3,13
288,0.2803197655636693,Ind-ML,0.3,14
289,0.3288546785085275,Ind-ML,0.3,15
290,0.2634248924362927,Ind-ML,0.3,16
291,0.34872529222641835,Ind-ML,0.3,17
292,0.2499036320132429,Ind-ML,0.3,18
293,0.18760747776958447,Ind-ML,0.3,19
294,0.2955134649520549,Ind-ML,0.3,20
295,0.25503182355133386,Ind-ML,0.3,21
296,0.15394052923984056,Ind-ML,0.3,22
297,0.3033083297666335,Ind-ML,0.3,23
298,0.2198582308219041,Ind-ML,0.3,24
299,0.27496291901104736,Ind-ML,0.3,25
300,0.09893505573216604,Ind-VB,0.3,1
301,0.0908602972377308,Ind-VB,0.3,2
302,0.09228884603377432,Ind-VB,0.3,3
303,0.13573071151066068,Ind-VB,0.3,4
304,0.07419867108526733,Ind-VB,0.3,5
305,0.07778665979001864,Ind-VB,0.3,6
306,0.08661394887572782,Ind-VB,0.3,7
307,0.10619589524606636,Ind-VB,0.3,8
308,0.10819764280714723,Ind-VB,0.3,9
309,0.09518251401719356,Ind-VB,0.3,10
310,0.11823071677372525,Ind-VB,0.3,11
311,0.09497326868276784,Ind-VB,0.3,12
312,0.1082658861579136,Ind-VB,0.3,13
313,0.10208706075813903,Ind-VB,0.3,14
314,0.09867632298508824,Ind-VB,0.3,15
315,0.1079640698132664,Ind-VB,0.3,16
316,0.08425040041402583,Ind-VB,0.3,17
317,0.1144959040947638,Ind-VB,0.3,18
318,0.07202825104235606,Ind-VB,0.3,19
319,0.11742298298525182,Ind-VB,0.3,20
320,0.08765364781312987,Ind-VB,0.3,21
321,0.09865358687190796,Ind-VB,0.3,22
322,0.10173531260673943,Ind-VB,0.3,23
323,0.10792780395798833,Ind-VB,0.3,24
324,0.09424216584349593,Ind-VB,0.3,25
325,0.09977733396760344,Latent-ML,0.3,1
326,0.09112323276120504,Latent-ML,0.3,2
327,0.0926233602536621,Latent-ML,0.3,3
328,0.1359182747662624,Latent-ML,0.3,4
329,0.07461296018914061,Latent-ML,0.3,5
330,0.07807006038712368,Latent-ML,0.3,6
331,0.0869050131911198,Latent-ML,0.3,7
332,0.10683002270617983,Latent-ML,0.3,8
333,0.10849027229685372,Latent-ML,0.3,9
334,0.09557591018533937,Latent-ML,0.3,10
335,0.11865130990470195,Latent-ML,0.3,11
336,0.09561122384835684,Latent-ML,0.3,12
337,0.1086228882079958,Latent-ML,0.3,13
338,0.10238991802755104,Latent-ML,0.3,14
339,0.0988524210232472,Latent-ML,0.3,15
340,0.1080098767495936,Latent-ML,0.3,16
341,0.08451494173166688,Latent-ML,0.3,17
342,0.11501029480617905,Latent-ML,0.3,18
343,0.0723106686885917,Latent-ML,0.3,19
344,0.1177328325066372,Latent-ML,0.3,20
345,0.08792270242659707,Latent-ML,0.3,21
346,0.099334607866125,Latent-ML,0.3,22
347,0.102409664620731,Latent-ML,0.3,23
348,0.10847291057687182,Latent-ML,0.3,24
349,0.0945781121188892,Latent-ML,0.3,25
350,0.08288075144691158,Latent-VB,0.3,1
351,0.08391360705122106,Latent-VB,0.3,2
352,0.08389730652493252,Latent-VB,0.3,3
353,0.11423598091953195,Latent-VB,0.3,4
354,0.06599575291964811,Latent-VB,0.3,5
355,0.0663569842698333,Latent-VB,0.3,6
356,0.0759634759014253,Latent-VB,0.3,7
357,0.09405042128544984,Latent-VB,0.3,8
358,0.09651300630898768,Latent-VB,0.3,9
359,0.08370972575435387,Latent-VB,0.3,10
360,0.10846958620308844,Latent-VB,0.3,11
361,0.08282069906653618,Latent-VB,0.3,12
362,0.0912812888095836,Latent-VB,0.3,13
363,0.08964231785913067,Latent-VB,0.3,14
364,0.08535092972289665,Latent-VB,0.3,15
365,0.0920935722765069,Latent-VB,0.3,16
366,0.06814383039706053,Latent-VB,0.3,17
367,0.0951019047305956,Latent-VB,0.3,18
368,0.06072558403958109,Latent-VB,0.3,19
369,0.10112505904170484,Latent-VB,0.3,20
370,0.07886258555302024,Latent-VB,0.3,21
371,0.08074335875524602,Latent-VB,0.3,22
372,0.08398838549922785,Latent-VB,0.3,23
373,0.09786916672869654,Latent-VB,0.3,24
374,0.07548777826427795,Latent-VB,0.3,25
375,0.1002757519691036,Average,0.4,1
376,0.09093697180621382,Average,0.4,2
377,0.09188116692225763,Average,0.4,3
378,0.13340137052690035,Average,0.4,4
379,0.0779502573264133,Average,0.4,5
380,0.08035188002430436,Average,0.4,6
381,0.08745415154829564,Average,0.4,7
382,0.10571423434535714,Average,0.4,8
383,0.10652786039939542,Average,0.4,9
384,0.09562062383670128,Average,0.4,10
385,0.11667153703193353,Average,0.4,11
386,0.0956855990182261,Average,0.4,12
387,0.10906090133913494,Average,0.4,13
388,0.10285407024855127,Average,0.4,14
389,0.09965782035911698,Average,0.4,15
390,0.10646544091279088,Average,0.4,16
391,0.08638230235939641,Average,0.4,17
392,0.11356256009822922,Average,0.4,18
393,0.07706236430875556,Average,0.4,19
394,0.1156701128698792,Average,0.4,20
395,0.08944014107408503,Average,0.4,21
396,0.09933866298616846,Average,0.4,22
397,0.10275919341473187,Average,0.4,23
398,0.1061026307053151,Average,0.4,24
399,0.09498551779374922,Average,0.4,25
400,0.16396690035975964,Ind-ML,0.4,1
401,0.22283625059350332,Ind-ML,0.4,2
402,0.19123747880672728,Ind-ML,0.4,3
403,0.2487980198317285,Ind-ML,0.4,4
404,0.20272279678427294,Ind-ML,0.4,5
405,0.2565855939965446,Ind-ML,0.4,6
406,0.2368991234141337,Ind-ML,0.4,7
407,0.2170747037835695,Ind-ML,0.4,8
408,0.22970196481421756,Ind-ML,0.4,9
409,0.27021462574262983,Ind-ML,0.4,10
410,0.24884247129416626,Ind-ML,0.4,11
411,0.2299256271164995,Ind-ML,0.4,12
412,0.2776901405972164,Ind-ML,0.4,13
413,0.20774239147025034,Ind-ML,0.4,14
414,0.3020961948796491,Ind-ML,0.4,15
415,0.2649599735279362,Ind-ML,0.4,16
416,0.2977292805750787,Ind-ML,0.4,17
417,0.24627012982122956,Ind-ML,0.4,18
418,0.16526476567300175,Ind-ML,0.4,19
419,0.3051994345351243,Ind-ML,0.4,20
420,0.230019231794004,Ind-ML,0.4,21
421,0.125311914596835,Ind-ML,0.4,22
422,0.27713647906781946,Ind-ML,0.4,23
423,0.21237647500895412,Ind-ML,0.4,24
424,0.2458873786800028,Ind-ML,0.4,25
425,0.09908107894091656,Ind-VB,0.4,1
426,0.0904064036127387,Ind-VB,0.4,2
427,0.09133056301426774,Ind-VB,0.4,3
428,0.13300034719270726,Ind-VB,0.4,4
429,0.07727031262782484,Ind-VB,0.4,5
430,0.07984784582755829,Ind-VB,0.4,6
431,0.08696784073001437,Ind-VB,0.4,7
432,0.10484939374513004,Ind-VB,0.4,8
433,0.10602552234509542,Ind-VB,0.4,9
434,0.09496289272244574,Ind-VB,0.4,10
435,0.1160421587913686,Ind-VB,0.4,11
436,0.09459932429322654,Ind-VB,0.4,12
437,0.10837710893598933,Ind-VB,0.4,13
438,0.10213995678812599,Ind-VB,0.4,14
439,0.09928719873496193,Ind-VB,0.4,15
440,0.10614881643857517,Ind-VB,0.4,16
441,0.08582080324350855,Ind-VB,0.4,17
442,0.11286006858755762,Ind-VB,0.4,18
443,0.07655561374229171,Ind-VB,0.4,19
444,0.11509257935141046,Ind-VB,0.4,20
445,0.0888907115629998,Ind-VB,0.4,21
446,0.09839201015169616,Ind-VB,0.4,22
447,0.10173578771076264,Ind-VB,0.4,23
448,0.10523884978916832,Ind-VB,0.4,24
449,0.0943477061792808,Ind-VB,0.4,25
450,0.1002757519691036,Latent-ML,0.4,1
451,0.09093697180621382,Latent-ML,0.4,2
452,0.0918811669222576,Latent-ML,0.4,3
453,0.13340137052690035,Latent-ML,0.4,4
454,0.07795025732641331,Latent-ML,0.4,5
455,0.08035188002430436,Latent-ML,0.4,6
456,0.08745415154829568,Latent-ML,0.4,7
457,0.10571423434535716,Latent-ML,0.4,8
458,0.10652786039939546,Latent-ML,0.4,9
459,0.09562062383670128,Latent-ML,0.4,10
460,0.11667153703193353,Latent-ML,0.4,11
461,0.09568559901822613,Latent-ML,0.4,12
462,0.10906090133913496,Latent-ML,0.4,13
463,0.1028540702485512,Latent-ML,0.4,14
464,0.09965782035911698,Latent-ML,0.4,15
465,0.10646544091279088,Latent-ML,0.4,16
466,0.0863823023593964,Latent-ML,0.4,17
467,0.11356256009822922,Latent-ML,0.4,18
468,0.07706236430875554,Latent-ML,0.4,19
469,0.11567011286987924,Latent-ML,0.4,20
470,0.08944014107408503,Latent-ML,0.4,21
471,0.09933866298616843,Latent-ML,0.4,22
472,0.10275919341473187,Latent-ML,0.4,23
473,0.10610263070531513,Latent-ML,0.4,24
474,0.09498551779374917,Latent-ML,0.4,25
475,0.08446550441847422,Latent-VB,0.4,1
476,0.08558003413744843,Latent-VB,0.4,2
477,0.08336875741465755,Latent-VB,0.4,3
478,0.11760920990973488,Latent-VB,0.4,4
479,0.07301737736665001,Latent-VB,0.4,5
480,0.07600930949364422,Latent-VB,0.4,6
481,0.08320254496838363,Latent-VB,0.4,7
482,0.09649807888047736,Latent-VB,0.4,8
483,0.0975055934030956,Latent-VB,0.4,9
484,0.08852466718139212,Latent-VB,0.4,10
485,0.1069943524958438,Latent-VB,0.4,11
486,0.0831953122635042,Latent-VB,0.4,12
487,0.09357790254908688,Latent-VB,0.4,13
488,0.0924173241300952,Latent-VB,0.4,14
489,0.08850753247279318,Latent-VB,0.4,15
490,0.0930378243827416,Latent-VB,0.4,16
491,0.07069828382857746,Latent-VB,0.4,17
492,0.09563289996160858,Latent-VB,0.4,18
493,0.0646575573117815,Latent-VB,0.4,19
494,0.10370665494059003,Latent-VB,0.4,20
495,0.08187557700578528,Latent-VB,0.4,21
496,0.08209061036715175,Latent-VB,0.4,22
497,0.08556894452406605,Latent-VB,0.4,23
498,0.09714641291154684,Latent-VB,0.4,24
499,0.07808010810087566,Latent-VB,0.4,25
500,0.1008580767531197,Average,0.5,1
501,0.09087024265050822,Average,0.5,2
502,0.0913066495769423,Average,0.5,3
503,0.13050099107772672,Average,0.5,4
504,0.08122529704908911,Average,0.5,5
505,0.0828043545263715,Average,0.5,6
506,0.08801681591434586,Average,0.5,7
507,0.1045343326002956,Average,0.5,8
508,0.10456369017866997,Average,0.5,9
509,0.09585857220748527,Average,0.5,10
510,0.11466074531307074,Average,0.5,11
511,0.09596646468545518,Average,0.5,12
512,0.10936212699758854,Average,0.5,13
513,0.1034746300331679,Average,0.5,14
514,0.1005775418496896,Average,0.5,15
515,0.10510588580069304,Average,0.5,16
516,0.08844817872154348,Average,0.5,17
517,0.11203392468708544,Average,0.5,18
518,0.08177683751438057,Average,0.5,19
519,0.11330050579566794,Average,0.5,20
520,0.09097045487433557,Average,0.5,21
521,0.09943858077849044,Average,0.5,22
522,0.10291321999569504,Average,0.5,23
523,0.10397021857763143,Average,0.5,24
524,0.09541181316143924,Average,0.5,25
525,0.17072084311334446,Ind-ML,0.5,1
526,0.22265478733549152,Ind-ML,0.5,2
527,0.1933615690264096,Ind-ML,0.5,3
528,0.22482945960887746,Ind-ML,0.5,4
529,0.15751725224730326,Ind-ML,0.5,5
530,0.22160476792060904,Ind-ML,0.5,6
531,0.232129483628772,Ind-ML,0.5,7
532,0.1926423584616586,Ind-ML,0.5,8
533,0.18355119550008248,Ind-ML,0.5,9
534,0.22436318573732608,Ind-ML,0.5,10
535,0.2571103373347834,Ind-ML,0.5,11
536,0.1983631690970236,Ind-ML,0.5,12
537,0.2660603552868008,Ind-ML,0.5,13
538,0.2292967510264569,Ind-ML,0.5,14
539,0.29998022300208177,Ind-ML,0.5,15
540,0.22838807118454216,Ind-ML,0.5,16
541,0.2373373282518497,Ind-ML,0.5,17
542,0.1942428341813694,Ind-ML,0.5,18
543,0.14316580802956655,Ind-ML,0.5,19
544,0.2726152514609938,Ind-ML,0.5,20
545,0.19077912777332973,Ind-ML,0.5,21
546,0.10242384405528536,Ind-ML,0.5,22
547,0.22840276222874675,Ind-ML,0.5,23
548,0.1826570569973244,Ind-ML,0.5,24
549,0.1958579594981975,Ind-ML,0.5,25
550,0.09902355203806217,Ind-VB,0.5,1
551,0.08990978147352192,Ind-VB,0.5,2
552,0.09040855504451938,Ind-VB,0.5,3
553,0.12978119547108966,Ind-VB,0.5,4
554,0.08012551234669889,Ind-VB,0.5,5
555,0.08197505536126624,Ind-VB,0.5,6
556,0.08722516695060761,Ind-VB,0.5,7
557,0.1032923470214506,Ind-VB,0.5,8
558,0.10374065451838464,Ind-VB,0.5,9
559,0.09479511340898224,Ind-VB,0.5,10
560,0.11373481458453664,Ind-VB,0.5,11
561,0.0939923551396964,Ind-VB,0.5,12
562,0.10813101858076876,Ind-VB,0.5,13
563,0.10200609453198196,Ind-VB,0.5,14
564,0.09991177119142394,Ind-VB,0.5,15
565,0.10439489556879997,Ind-VB,0.5,16
566,0.08738178072093836,Ind-VB,0.5,17
567,0.11103681844413897,Ind-VB,0.5,18
568,0.08092349071054061,Ind-VB,0.5,19
569,0.11232515328354713,Ind-VB,0.5,20
570,0.09000970422099054,Ind-VB,0.5,21
571,0.09807548869095256,Ind-VB,0.5,22
572,0.10126624002290814,Ind-VB,0.5,23
573,0.10250221763762483,Ind-VB,0.5,24
574,0.09430609585085482,Ind-VB,0.5,25
575,0.1008580767531197,Latent-ML,0.5,1
576,0.09087024265050822,Latent-ML,0.5,2
577,0.0913066495769423,Latent-ML,0.5,3
578,0.13050099107772672,Latent-ML,0.5,4
579,0.08122529704908914,Latent-ML,0.5,5
580,0.0828043545263715,Latent-ML,0.5,6
581,0.08801681591434585,Latent-ML,0.5,7
582,0.1045343326002956,Latent-ML,0.5,8
583,0.10456369017866994,Latent-ML,0.5,9
584,0.09585857220748527,Latent-ML,0.5,10
585,0.11466074531307074,Latent-ML,0.5,11
586,0.09596646468545512,Latent-ML,0.5,12
587,0.10936212699758854,Latent-ML,0.5,13
588,0.10347463003316792,Latent-ML,0.5,14
589,0.1005775418496896,Latent-ML,0.5,15
590,0.10510588580069306,Latent-ML,0.5,16
591,0.08844817872154348,Latent-ML,0.5,17
592,0.11203392468708544,Latent-ML,0.5,18
593,0.08177683751438057,Latent-ML,0.5,19
594,0.113300505795668,Latent-ML,0.5,20
595,0.09097045487433557,Latent-ML,0.5,21
596,0.09943858077849048,Latent-ML,0.5,22
597,0.10291321999569504,Latent-ML,0.5,23
598,0.10397021857763143,Latent-ML,0.5,24
599,0.09541181316143924,Latent-ML,0.5,25
600,0.0904071240667702,Latent-VB,0.5,1
601,0.0855952099558421,Latent-VB,0.5,2
602,0.08298843815838032,Latent-VB,0.5,3
603,0.1152329410869659,Latent-VB,0.5,4
604,0.07549551572029861,Latent-VB,0.5,5
605,0.07815427417224831,Latent-VB,0.5,6
606,0.08387527333642722,Latent-VB,0.5,7
607,0.09543934769040796,Latent-VB,0.5,8
608,0.09563029262840077,Latent-VB,0.5,9
609,0.08879074093611079,Latent-VB,0.5,10
610,0.10546985985902027,Latent-VB,0.5,11
611,0.08840969214385544,Latent-VB,0.5,12
612,0.09958949094623402,Latent-VB,0.5,13
613,0.09295399117358244,Latent-VB,0.5,14
614,0.0894970667858163,Latent-VB,0.5,15
615,0.09499942837375956,Latent-VB,0.5,16
616,0.07925326958780053,Latent-VB,0.5,17
617,0.0982065674687188,Latent-VB,0.5,18
618,0.07237501877678466,Latent-VB,0.5,19
619,0.10182127803929912,Latent-VB,0.5,20
620,0.08313847748390149,Latent-VB,0.5,21
621,0.08237551056320881,Latent-VB,0.5,22
622,0.09265825115731416,Latent-VB,0.5,23
623,0.09527065304166243,Latent-VB,0.5,24
624,0.08421888780768658,Latent-VB,0.5,25
625,0.10151911058534688,Average,0.6,1
626,0.0909156407134925,Average,0.6,2
627,0.09088942127164497,Average,0.6,3
628,0.12724089137863087,Average,0.6,4
629,0.0844419359881803,Average,0.6,5
630,0.08541691241603902,Average,0.6,6
631,0.08859216839991006,Average,0.6,7
632,0.1032942890728928,Average,0.6,8
633,0.1025978705567083,Average,0.6,9
634,0.09627778507669232,Average,0.6,10
635,0.11262085625809902,Average,0.6,11
636,0.09644102947955434,Average,0.6,12
637,0.1095350386931007,Average,0.6,13
638,0.10424190847503872,Average,0.6,14
639,0.10160450363379137,Average,0.6,15
640,0.1039197586933138,Average,0.6,16
641,0.09070027345653728,Average,0.6,17
642,0.11042940009085947,Average,0.6,18
643,0.0864563941050119,Average,0.6,19
644,0.110643021896895,Average,0.6,20
645,0.09251284625626817,Average,0.6,21
646,0.09962842288286168,Average,0.6,22
647,0.1028838550479885,Average,0.6,23
648,0.1020609391116822,Average,0.6,24
649,0.09585582807097162,Average,0.6,25
650,0.11367586763547365,Ind-ML,0.6,1
651,0.17737123200678048,Ind-ML,0.6,2
652,0.19387547916433864,Ind-ML,0.6,3
653,0.21727040728914274,Ind-ML,0.6,4
654,0.16085481679413924,Ind-ML,0.6,5
655,0.22068242780021444,Ind-ML,0.6,6
656,0.17395882253101408,Ind-ML,0.6,7
657,0.1910137512922216,Ind-ML,0.6,8
658,0.18036069380627265,Ind-ML,0.6,9
659,0.16193230834744088,Ind-ML,0.6,10
660,0.21793174006254853,Ind-ML,0.6,11
661,0.1455756326118796,Ind-ML,0.6,12
662,0.2021978687506802,Ind-ML,0.6,13
663,0.17391276563766947,Ind-ML,0.6,14
664,0.2341197001241517,Ind-ML,0.6,15
665,0.17854225731776968,Ind-ML,0.6,16
666,0.18671602565654885,Ind-ML,0.6,17
667,0.17436921285148874,Ind-ML,0.6,18
668,0.16137958581324113,Ind-ML,0.6,19
669,0.1916493314269011,Ind-ML,0.6,20
670,0.15625906454620336,Ind-ML,0.6,21
671,0.11408975822846165,Ind-ML,0.6,22
672,0.18072315539226397,Ind-ML,0.6,23
673,0.169782918501701,Ind-ML,0.6,24
674,0.1362988489245355,Ind-ML,0.6,25
675,0.09814844457577854,Ind-VB,0.6,1
676,0.08908630977920734,Ind-VB,0.6,2
677,0.0893408371548345,Ind-VB,0.6,3
678,0.12596097988519306,Ind-VB,0.6,4
679,0.08252796571969385,Ind-VB,0.6,5
680,0.08402946082061999,Ind-VB,0.6,6
681,0.08723952887800647,Ind-VB,0.6,7
682,0.10132073675901272,Ind-VB,0.6,8
683,0.10121061596045124,Ind-VB,0.6,9
684,0.0944813323286436,Ind-VB,0.6,10
685,0.1112001709196014,Ind-VB,0.6,11
686,0.0918100501362161,Ind-VB,0.6,12
687,0.10712233527634514,Ind-VB,0.6,13
688,0.1008934495618789,Ind-VB,0.6,14
689,0.1004409717851642,Ind-VB,0.6,15
690,0.1025197064450402,Ind-VB,0.6,16
691,0.08852383774076934,Ind-VB,0.6,17
692,0.10890920531417916,Ind-VB,0.6,18
693,0.08496623063745028,Ind-VB,0.6,19
694,0.1089654216331243,Ind-VB,0.6,20
695,0.09082829553351328,Ind-VB,0.6,21
696,0.09746747825203338,Ind-VB,0.6,22
697,0.09976676091074417,Ind-VB,0.6,23
698,0.0991092569609939,Ind-VB,0.6,24
699,0.0938733989057618,Ind-VB,0.6,25
700,0.10151911058534686,Latent-ML,0.6,1
701,0.09091564071349248,Latent-ML,0.6,2
702,0.09088942127164497,Latent-ML,0.6,3
703,0.12724089137863087,Latent-ML,0.6,4
704,0.08444193598818027,Latent-ML,0.6,5
705,0.08541691241603905,Latent-ML,0.6,6
706,0.08859216839991008,Latent-ML,0.6,7
707,0.10329428907289284,Latent-ML,0.6,8
708,0.10259787055670826,Latent-ML,0.6,9
709,0.09627778507669232,Latent-ML,0.6,10
710,0.112620856258099,Latent-ML,0.6,11
711,0.09644102947955438,Latent-ML,0.6,12
712,0.10953503869310073,Latent-ML,0.6,13
713,0.1042419084750387,Latent-ML,0.6,14
714,0.10160450363379134,Latent-ML,0.6,15
715,0.10391975869331377,Latent-ML,0.6,16
716,0.09070027345653724,Latent-ML,0.6,17
717,0.1104294000908595,Latent-ML,0.6,18
718,0.08645639410501192,Latent-ML,0.6,19
719,0.11064302189689502,Latent-ML,0.6,20
720,0.0925128462562682,Latent-ML,0.6,21
721,0.09962842288286168,Latent-ML,0.6,22
722,0.10288385504798844,Latent-ML,0.6,23
723,0.1020609391116822,Latent-ML,0.6,24
724,0.09585582807097162,Latent-ML,0.6,25
725,0.09086646410181884,Latent-VB,0.6,1
726,0.08567184803856498,Latent-VB,0.6,2
727,0.08275048875990076,Latent-VB,0.6,3
728,0.11257891895542052,Latent-VB,0.6,4
729,0.07793940626354272,Latent-VB,0.6,5
730,0.08041448003821765,Latent-VB,0.6,6
731,0.08453277144440545,Latent-VB,0.6,7
732,0.09433003176258567,Latent-VB,0.6,8
733,0.09374530633445913,Latent-VB,0.6,9
734,0.0891943400408585,Latent-VB,0.6,10
735,0.10390426366756132,Latent-VB,0.6,11
736,0.08862243396054448,Latent-VB,0.6,12
737,0.09966680112849728,Latent-VB,0.6,13
738,0.09361343870810704,Latent-VB,0.6,14
739,0.09058817849583924,Latent-VB,0.6,15
740,0.09396265264302796,Latent-VB,0.6,16
741,0.0809601036739655,Latent-VB,0.6,17
742,0.09710134447596597,Latent-VB,0.6,18
743,0.07610349054756578,Latent-VB,0.6,19
744,0.0996990258288956,Latent-VB,0.6,20
745,0.08441664771218327,Latent-VB,0.6,21
746,0.08193526035972391,Latent-VB,0.6,22
747,0.09245691762482933,Latent-VB,0.6,23
748,0.09356851988519546,Latent-VB,0.6,24
749,0.08469597727849396,Latent-VB,0.6,25
750,0.10226405120009002,Average,0.7,1
751,0.0910805705757624,Average,0.7,2
752,0.09063986895243674,Average,0.7,3
753,0.12359731646972352,Average,0.7,4
754,0.08759631751267466,Average,0.7,5
755,0.08820012517059306,Average,0.7,6
756,0.08918104689434865,Average,0.7,7
757,0.10199013216125118,Average,0.7,8
758,0.1006302926114795,Average,0.7,9
759,0.09689023266532146,Average,0.7,10
760,0.11054994835703294,Average,0.7,11
761,0.0971220847710133,Average,0.7,12
762,0.1095711629159272,Average,0.7,13
763,0.10516559448052597,Average,0.7,14
764,0.10274578757259592,Average,0.7,15
765,0.10291851231063942,Average,0.7,16
766,0.09315088392594856,Average,0.7,17
767,0.1087439747914396,Average,0.7,18
768,0.0910987282811044,Average,0.7,19
769,0.10767865056066883,Average,0.7,20
770,0.09406811279096336,Average,0.7,21
771,0.09991412765951148,Average,0.7,22
772,0.1026589878872443,Average,0.7,23
773,0.10038952738960599,Average,0.7,24
774,0.09631873267333403,Average,0.7,25
775,0.12278904093298568,Ind-ML,0.7,1
776,0.1421176414487382,Ind-ML,0.7,2
777,0.1664591497816704,Ind-ML,0.7,3
778,0.19987716348606935,Ind-ML,0.7,4
779,0.12538833231818472,Ind-ML,0.7,5
780,0.16848650253076256,Ind-ML,0.7,6
781,0.14440330490903208,Ind-ML,0.7,7
782,0.15211265217182393,Ind-ML,0.7,8
783,0.17438476283422927,Ind-ML,0.7,9
784,0.15028283458196312,Ind-ML,0.7,10
785,0.1805231825242717,Ind-ML,0.7,11
786,0.15345485388731506,Ind-ML,0.7,12
787,0.1640972708164028,Ind-ML,0.7,13
788,0.14083827866274706,Ind-ML,0.7,14
789,0.1477421826705768,Ind-ML,0.7,15
790,0.13095520803273525,Ind-ML,0.7,16
791,0.12222250810329732,Ind-ML,0.7,17
792,0.15734015299803633,Ind-ML,0.7,18
793,0.15865704493655255,Ind-ML,0.7,19
794,0.16905627837505158,Ind-ML,0.7,20
795,0.12238978543885007,Ind-ML,0.7,21
796,0.11374566180530993,Ind-ML,0.7,22
797,0.14870080454741771,Ind-ML,0.7,23
798,0.16682068227549374,Ind-ML,0.7,24
799,0.12488560688111268,Ind-ML,0.7,25
800,0.091992221488456,Ind-VB,0.7,1
801,0.0861454354408063,Ind-VB,0.7,2
802,0.08729290906236202,Ind-VB,0.7,3
803,0.12090334880890315,Ind-VB,0.7,4
804,0.08315497006916707,Ind-VB,0.7,5
805,0.0854655520928811,Ind-VB,0.7,6
806,0.08632793977911075,Ind-VB,0.7,7
807,0.0979137709652788,Ind-VB,0.7,8
808,0.09780639791666533,Ind-VB,0.7,9
809,0.093227768087951,Ind-VB,0.7,10
810,0.108023060642084,Ind-VB,0.7,11
811,0.0769908279108339,Ind-VB,0.7,12
812,0.10242246874898166,Ind-VB,0.7,13
813,0.09278161414645476,Ind-VB,0.7,14
814,0.10046970462008988,Ind-VB,0.7,15
815,0.09973130676130304,Ind-VB,0.7,16
816,0.08646320493605368,Ind-VB,0.7,17
817,0.10594884864998394,Ind-VB,0.7,18
818,0.08787224368097972,Ind-VB,0.7,19
819,0.1041826964014111,Ind-VB,0.7,20
820,0.0905074556136091,Ind-VB,0.7,21
821,0.09539694773395688,Ind-VB,0.7,22
822,0.09322496614551176,Ind-VB,0.7,23
823,0.09059292651996688,Ind-VB,0.7,24
824,0.09183698797753884,Ind-VB,0.7,25
825,0.10226405120008998,Latent-ML,0.7,1
826,0.0910805705757624,Latent-ML,0.7,2
827,0.09063986895243678,Latent-ML,0.7,3
828,0.12359731646972352,Latent-ML,0.7,4
829,0.08759631751267466,Latent-ML,0.7,5
830,0.08820012517059306,Latent-ML,0.7,6
831,0.08918104689434864,Latent-ML,0.7,7
832,0.1019901321612512,Latent-ML,0.7,8
833,0.10063029261147947,Latent-ML,0.7,9
834,0.09689023266532146,Latent-ML,0.7,10
835,0.11054994835703297,Latent-ML,0.7,11
836,0.09712208477101332,Latent-ML,0.7,12
837,0.10957116291592724,Latent-ML,0.7,13
838,0.105165594480526,Latent-ML,0.7,14
839,0.10274578757259592,Latent-ML,0.7,15
840,0.10291851231063943,Latent-ML,0.7,16
841,0.09315088392594856,Latent-ML,0.7,17
842,0.1087439747914396,Latent-ML,0.7,18
843,0.0910987282811044,Latent-ML,0.7,19
844,0.10767865056066883,Latent-ML,0.7,20
845,0.09406811279096336,Latent-ML,0.7,21
846,0.0999141276595114,Latent-ML,0.7,22
847,0.1026589878872443,Latent-ML,0.7,23
848,0.10038952738960598,Latent-ML,0.7,24
849,0.09631873267333407,Latent-ML,0.7,25
850,0.09139960697859573,Latent-VB,0.7,1
851,0.08581423365297898,Latent-VB,0.7,2
852,0.08266820134035115,Latent-VB,0.7,3
853,0.10963581259423227,Latent-VB,0.7,4
854,0.0803415998282305,Latent-VB,0.7,5
855,0.08280452889159966,Latent-VB,0.7,6
856,0.0851798338514516,Latent-VB,0.7,7
857,0.09316477216010996,Latent-VB,0.7,8
858,0.0918408851745861,Latent-VB,0.7,9
859,0.089747122817269,Latent-VB,0.7,10
860,0.10229900381048963,Latent-VB,0.7,11
861,0.08898738807677196,Latent-VB,0.7,12
862,0.09962246443926644,Latent-VB,0.7,13
863,0.09440483363472704,Latent-VB,0.7,14
864,0.09179580918117616,Latent-VB,0.7,15
865,0.09307419737673299,Latent-VB,0.7,16
866,0.08285605900138199,Latent-VB,0.7,17
867,0.09595766571725883,Latent-VB,0.7,18
868,0.07984783097466673,Latent-VB,0.7,19
869,0.0973264555965208,Latent-VB,0.7,20
870,0.08571111408914438,Latent-VB,0.7,21
871,0.0811044485295516,Latent-VB,0.7,22
872,0.092093983567357,Latent-VB,0.7,23
873,0.09204533089493902,Latent-VB,0.7,24
874,0.08521821831051624,Latent-VB,0.7,25
875,0.10311268430426958,Average,0.8,1
876,0.09139321853021858,Average,0.8,2
877,0.09059753159124448,Average,0.8,3
878,0.11947984066806099,Average,0.8,4
879,0.0906737609624169,Average,0.8,5
880,0.09119423419889172,Average,0.8,6
881,0.08978664090915718,Average,0.8,7
882,0.10060674355678836,Average,0.8,8
883,0.09866054172013906,Average,0.8,9
884,0.09774148084314756,Average,0.8,10
885,0.1084407071857052,Average,0.8,11
886,0.09805832221907723,Average,0.8,12
887,0.10943824438510263,Average,0.8,13
888,0.10628256986205366,Average,0.8,14
889,0.10402835149453674,Average,0.8,15
890,0.10214574260194334,Average,0.8,16
891,0.09584682129357748,Average,0.8,17
892,0.10695857193287843,Average,0.8,18
893,0.09569506278100108,Average,0.8,19
894,0.10433502594583846,Average,0.8,20
895,0.09563929051426323,Average,0.8,21
896,0.10031830008364498,Average,0.8,22
897,0.102192517955516,Average,0.8,23
898,0.09901207400771683,Average,0.8,24
899,0.09680498126786848,Average,0.8,25
900,0.12815800162553065,Ind-ML,0.8,1
901,0.10120232480211727,Ind-ML,0.8,2
902,0.14101309249416766,Ind-ML,0.8,3
903,0.19074073291387364,Ind-ML,0.8,4
904,0.09016617978177913,Ind-ML,0.8,5
905,0.1287672207869349,Ind-ML,0.8,6
906,0.13244096664023322,Ind-ML,0.8,7
907,0.10374831530599858,Ind-ML,0.8,8
908,0.14787950133200758,Ind-ML,0.8,9
909,0.12236945344329307,Ind-ML,0.8,10
910,0.11658206020033698,Ind-ML,0.8,11
911,0.10261352039326442,Ind-ML,0.8,12
912,0.0979273513714261,Ind-ML,0.8,13
913,0.10161410484288448,Ind-ML,0.8,14
914,0.10686133839976852,Ind-ML,0.8,15
915,0.11089269594894496,Ind-ML,0.8,16
916,0.11664979245195085,Ind-ML,0.8,17
917,0.14329303822087475,Ind-ML,0.8,18
918,0.12959009642267524,Ind-ML,0.8,19
919,0.12043945252482526,Ind-ML,0.8,20
920,0.10183188132849884,Ind-ML,0.8,21
921,0.08863986593938572,Ind-ML,0.8,22
922,0.11851420413190658,Ind-ML,0.8,23
923,0.11381237304309676,Ind-ML,0.8,24
924,0.09226466667027457,Ind-ML,0.8,25
925,0.06475567978757346,Ind-VB,0.8,1
926,0.06061085039776054,Ind-VB,0.8,2
927,0.07318697731845147,Ind-VB,0.8,3
928,0.10652964545962652,Ind-VB,0.8,4
929,0.06507196193639837,Ind-VB,0.8,5
930,0.07992903853947499,Ind-VB,0.8,6
931,0.07600746566787517,Ind-VB,0.8,7
932,0.0812149707103111,Ind-VB,0.8,8
933,0.08506003208557708,Ind-VB,0.8,9
934,0.0833202788292667,Ind-VB,0.8,10
935,0.1006959856452142,Ind-VB,0.8,11
936,0.0514065138209906,Ind-VB,0.8,12
937,0.07177591448503537,Ind-VB,0.8,13
938,0.06680920583808905,Ind-VB,0.8,14
939,0.09618172859851087,Ind-VB,0.8,15
940,0.08624086474097475,Ind-VB,0.8,16
941,0.06271659822406113,Ind-VB,0.8,17
942,0.0967196327045454,Ind-VB,0.8,18
943,0.07993279534835472,Ind-VB,0.8,19
944,0.08795490480756762,Ind-VB,0.8,20
945,0.07663457250076232,Ind-VB,0.8,21
946,0.07548602038598104,Ind-VB,0.8,22
947,0.06810118312324467,Ind-VB,0.8,23
948,0.06439414126218443,Ind-VB,0.8,24
949,0.07430792567519932,Ind-VB,0.8,25
950,0.1031126843042696,Latent-ML,0.8,1
951,0.0913932185302186,Latent-ML,0.8,2
952,0.09059753159124448,Latent-ML,0.8,3
953,0.11947984066806094,Latent-ML,0.8,4
954,0.0906737609624169,Latent-ML,0.8,5
955,0.0911942341988917,Latent-ML,0.8,6
956,0.08978664090915718,Latent-ML,0.8,7
957,0.1006067435567884,Latent-ML,0.8,8
958,0.09866054172013906,Latent-ML,0.8,9
959,0.0977414808431476,Latent-ML,0.8,10
960,0.1084407071857052,Latent-ML,0.8,11
961,0.09805832221907716,Latent-ML,0.8,12
962,0.10943824438510268,Latent-ML,0.8,13
963,0.10628256986205366,Latent-ML,0.8,14
964,0.10402835149453674,Latent-ML,0.8,15
965,0.10214574260194334,Latent-ML,0.8,16
966,0.09584682129357748,Latent-ML,0.8,17
967,0.1069585719328784,Latent-ML,0.8,18
968,0.09569506278100108,Latent-ML,0.8,19
969,0.10433502594583843,Latent-ML,0.8,20
970,0.0956392905142632,Latent-ML,0.8,21
971,0.10031830008364494,Latent-ML,0.8,22
972,0.10219251795551597,Latent-ML,0.8,23
973,0.09901207400771682,Latent-ML,0.8,24
974,0.09680498126786848,Latent-ML,0.8,25
975,0.09202132988066626,Latent-VB,0.8,1
976,0.08603707057991235,Latent-VB,0.8,2
977,0.08278349429166901,Latent-VB,0.8,3
978,0.1063437489412067,Latent-VB,0.8,4
979,0.08268359853827306,Latent-VB,0.8,5
980,0.08536197000102262,Latent-VB,0.8,6
981,0.08581985867376057,Latent-VB,0.8,7
982,0.09192791144847674,Latent-VB,0.8,8
983,0.08990079714804243,Latent-VB,0.8,9
984,0.09048674739756378,Latent-VB,0.8,10
985,0.1006481807249383,Latent-VB,0.8,11
986,0.08953341964718242,Latent-VB,0.8,12
987,0.09942503132468036,Latent-VB,0.8,13
988,0.09536088154290916,Latent-VB,0.8,14
989,0.09315822721982783,Latent-VB,0.8,15
990,0.09236546412111968,Latent-VB,0.8,16
991,0.07640708979153889,Latent-VB,0.8,17
992,0.09477673891099672,Latent-VB,0.8,18
993,0.0836042758372073,Latent-VB,0.8,19
994,0.09464693856057398,Latent-VB,0.8,20
995,0.08702560597100589,Latent-VB,0.8,21
996,0.07984651753561435,Latent-VB,0.8,22
997,0.09152417954880704,Latent-VB,0.8,23
998,0.09073493379389984,Latent-VB,0.8,24
999,0.08580132583837832,Latent-VB,0.8,25
1000,0.10412393323917614,Average,0.9,1
1001,0.09193752550265027,Average,0.9,2
1002,0.09088015925615933,Average,0.9,3
1003,0.11461916940666478,Average,0.9,4
1004,0.09363054621397768,Average,0.9,5
1005,0.09451908147967726,Average,0.9,6
1006,0.09041844905235412,Average,0.9,7
1007,0.09909909978574552,Average,0.9,8
1008,0.09668738310429532,Average,0.9,9
1009,0.09896722823881887,Average,0.9,10
1010,0.10627134983217418,Average,0.9,11
1011,0.09939474929137106,Average,0.9,12
1012,0.10904022441865104,Average,0.9,13
1013,0.10770267146445202,Average,0.9,14
1014,0.10553247786470957,Average,0.9,15
1015,0.10173128162267074,Average,0.9,16
1016,0.09892749276847064,Average,0.9,17
1017,0.10501637918604118,Average,0.9,18
1018,0.10021925825136524,Average,0.9,19
1019,0.10039663706899317,Average,0.9,20
1020,0.09723542097200774,Average,0.9,21
1021,0.10090825949210633,Average,0.9,22
1022,0.10134715428208034,Average,0.9,23
1023,0.0980956210314352,Average,0.9,24
1024,0.0973278390970753,Average,0.9,25
1025,0.06635537441539939,Ind-ML,0.9,1
1026,0.07781381745365121,Ind-ML,0.9,2
1027,0.08710528463821887,Ind-ML,0.9,3
1028,0.11344655248000632,Ind-ML,0.9,4
1029,0.06579512248564091,Ind-ML,0.9,5
1030,0.08589900502139833,Ind-ML,0.9,6
1031,0.07851041154131136,Ind-ML,0.9,7
1032,0.0617880928060202,Ind-ML,0.9,8
1033,0.092735359194311,Ind-ML,0.9,9
1034,0.0723230359418562,Ind-ML,0.9,10
1035,0.07845174216987925,Ind-ML,0.9,11
1036,0.05690704475281631,Ind-ML,0.9,12
1037,0.06528896242399118,Ind-ML,0.9,13
1038,0.07808209002015358,Ind-ML,0.9,14
1039,0.08794139179190444,Ind-ML,0.9,15
1040,0.08070581873637102,Ind-ML,0.9,16
1041,0.07648557807243776,Ind-ML,0.9,17
1042,0.08133543632171737,Ind-ML,0.9,18
1043,0.07781348587297206,Ind-ML,0.9,19
1044,0.07345333695657133,Ind-ML,0.9,20
1045,0.06405761186365552,Ind-ML,0.9,21
1046,0.06805329257981219,Ind-ML,0.9,22
1047,0.07440687781772601,Ind-ML,0.9,23
1048,0.06825473598083602,Ind-ML,0.9,24
1049,0.07883315350997393,Ind-ML,0.9,25
1050,0.03879822927071079,Ind-VB,0.9,1
1051,0.03341610061422635,Ind-VB,0.9,2
1052,0.03983503560600304,Ind-VB,0.9,3
1053,0.05427184925325648,Ind-VB,0.9,4
1054,0.03298554503269193,Ind-VB,0.9,5
1055,0.0362921196461524,Ind-VB,0.9,6
1056,0.03896682931746821,Ind-VB,0.9,7
1057,0.04577523629682037,Ind-VB,0.9,8
1058,0.04236763789350384,Ind-VB,0.9,9
1059,0.04869549956929984,Ind-VB,0.9,10
1060,0.05755554356295192,Ind-VB,0.9,11
1061,0.030765064920144893,Ind-VB,0.9,12
1062,0.04051545662342117,Ind-VB,0.9,13
1063,0.04204189182462993,Ind-VB,0.9,14
1064,0.05559743490867821,Ind-VB,0.9,15
1065,0.04860760650777367,Ind-VB,0.9,16
1066,0.03805727666253367,Ind-VB,0.9,17
1067,0.0561009525180325,Ind-VB,0.9,18
1068,0.04462430428794717,Ind-VB,0.9,19
1069,0.04485265600665752,Ind-VB,0.9,20
1070,0.038599112459444786,Ind-VB,0.9,21
1071,0.03873148489785703,Ind-VB,0.9,22
1072,0.040319470986974436,Ind-VB,0.9,23
1073,0.0388462348822477,Ind-VB,0.9,24
1074,0.038269589741418655,Ind-VB,0.9,25
1075,0.10412393323917613,Latent-ML,0.9,1
1076,0.0919375255026503,Latent-ML,0.9,2
1077,0.09088015925615936,Latent-ML,0.9,3
1078,0.11461916940666478,Latent-ML,0.9,4
1079,0.0936305462139777,Latent-ML,0.9,5
1080,0.09451908147967727,Latent-ML,0.9,6
1081,0.09041844905235408,Latent-ML,0.9,7
1082,0.09909909978574548,Latent-ML,0.9,8
1083,0.09668738310429538,Latent-ML,0.9,9
1084,0.0989672282388189,Latent-ML,0.9,10
1085,0.1062713498321742,Latent-ML,0.9,11
1086,0.099394749291371,Latent-ML,0.9,12
1087,0.10904022441865106,Latent-ML,0.9,13
1088,0.10770267146445206,Latent-ML,0.9,14
1089,0.10553247786470954,Latent-ML,0.9,15
1090,0.10173128162267077,Latent-ML,0.9,16
1091,0.09892749276847068,Latent-ML,0.9,17
1092,0.10501637918604116,Latent-ML,0.9,18
1093,0.1002192582513652,Latent-ML,0.9,19
1094,0.10039663706899317,Latent-ML,0.9,20
1095,0.09723542097200767,Latent-ML,0.9,21
1096,0.10090825949210633,Latent-ML,0.9,22
1097,0.10134715428208027,Latent-ML,0.9,23
1098,0.09809562103143517,Latent-ML,0.9,24
1099,0.09732783909707536,Latent-ML,0.9,25
1100,0.09277872523833684,Latent-VB,0.9,1
1101,0.0863830341397327,Latent-VB,0.9,2
1102,0.08321752389270437,Latent-VB,0.9,3
1103,0.10251660388866582,Latent-VB,0.9,4
1104,0.08491470396641915,Latent-VB,0.9,5
1105,0.08818966888947098,Latent-VB,0.9,6
1106,0.08645573708166589,Latent-VB,0.9,7
1107,0.09057491126666796,Latent-VB,0.9,8
1108,0.08788614680851481,Latent-VB,0.9,9
1109,0.09152190529212516,Latent-VB,0.9,10
1110,0.09892854388734452,Latent-VB,0.9,11
1111,0.07897308401363494,Latent-VB,0.9,12
1112,0.09898283119309297,Latent-VB,0.9,13
1113,0.08529114502878403,Latent-VB,0.9,14
1114,0.09478145364280767,Latent-VB,0.9,15
1115,0.09193369143398264,Latent-VB,0.9,16
1116,0.07647619689378192,Latent-VB,0.9,17
1117,0.09355396645261388,Latent-VB,0.9,18
1118,0.07485390622645642,Latent-VB,0.9,19
1119,0.09148950299928683,Latent-VB,0.9,20
1120,0.08837126547633756,Latent-VB,0.9,21
1121,0.07810038136931431,Latent-VB,0.9,22
1122,0.08137324932102813,Latent-VB,0.9,23
1123,0.08974460711889734,Latent-VB,0.9,24
1124,0.08649012587016994,Latent-VB,0.9,25
1125,0.1059143214276526,Average,1.0,1
1126,0.0935917775126667,Average,1.0,2
1127,0.09271978790151658,Average,1.0,3
1128,0.10619763477074556,Average,1.0,4
1129,0.09600922330689307,Average,1.0,5
1130,0.09942859093029924,Average,1.0,6
1131,0.09117585663033052,Average,1.0,7
1132,0.09699611374508132,Average,1.0,8
1133,0.09469789709945124,Average,1.0,9
1134,0.10198730918584173,Average,1.0,10
1135,0.1038139585454156,Average,1.0,11
1136,0.10264860004692428,Average,1.0,12
1137,0.10737202716533052,Average,1.0,13
1138,0.11057513804515966,Average,1.0,14
1139,0.10809817370055366,Average,1.0,15
1140,0.10303358090433004,Average,1.0,16
1141,0.10385153609600926,Average,1.0,17
1142,0.10232296095289917,Average,1.0,18
1143,0.10439781486620134,Average,1.0,19
1144,0.09360856141144157,Average,1.0,20
1145,0.09895110716305812,Average,1.0,21
1146,0.10238837782079707,Average,1.0,22
1147,0.09868640162851676,Average,1.0,23
1148,0.09938795369622323,Average,1.0,24
1149,0.09802610230747344,Average,1.0,25
1150,0.020604556112039662,Ind-ML,1.0,1
1151,0.014064200314600402,Ind-ML,1.0,2
1152,0.025009731361872872,Ind-ML,1.0,3
1153,0.015870929901207056,Ind-ML,1.0,4
1154,0.01914656455130609,Ind-ML,1.0,5
1155,0.020321011062931958,Ind-ML,1.0,6
1156,0.02086072776066737,Ind-ML,1.0,7
1157,0.01870669825543097,Ind-ML,1.0,8
1158,0.016704782238044568,Ind-ML,1.0,9
1159,0.02762504168878055,Ind-ML,1.0,10
1160,0.02182882763310249,Ind-ML,1.0,11
1161,0.01833916708657337,Ind-ML,1.0,12
1162,0.01853479261365382,Ind-ML,1.0,13
1163,0.02657757650959305,Ind-ML,1.0,14
1164,0.02268862852202939,Ind-ML,1.0,15
1165,0.018394170591991537,Ind-ML,1.0,16
1166,0.024156925004886327,Ind-ML,1.0,17
1167,0.017246895212777284,Ind-ML,1.0,18
1168,0.023327489478937168,Ind-ML,1.0,19
1169,0.02093200649183435,Ind-ML,1.0,20
1170,0.02299440496833776,Ind-ML,1.0,21
1171,0.018403183818850505,Ind-ML,1.0,22
1172,0.02036367252802866,Ind-ML,1.0,23
1173,0.0154658523744941,Ind-ML,1.0,24
1174,0.023398831205661774,Ind-ML,1.0,25
1175,0.010353793976788891,Ind-VB,1.0,1
1176,0.009128362541250464,Ind-VB,1.0,2
1177,0.01117485410636441,Ind-VB,1.0,3
1178,0.010168525267897785,Ind-VB,1.0,4
1179,0.008948724968716994,Ind-VB,1.0,5
1180,0.008520689689864845,Ind-VB,1.0,6
1181,0.009391028251904422,Ind-VB,1.0,7
1182,0.014398225741078562,Ind-VB,1.0,8
1183,0.011578822807830177,Ind-VB,1.0,9
1184,0.017615600440132217,Ind-VB,1.0,10
1185,0.013741565543531144,Ind-VB,1.0,11
1186,0.009292845607225807,Ind-VB,1.0,12
1187,0.015151595976096357,Ind-VB,1.0,13
1188,0.015915286387891137,Ind-VB,1.0,14
1189,0.012022132142776115,Ind-VB,1.0,15
1190,0.014854638652473825,Ind-VB,1.0,16
1191,0.01143666075087377,Ind-VB,1.0,17
1192,0.009701259514734129,Ind-VB,1.0,18
1193,0.013501815557384231,Ind-VB,1.0,19
1194,0.011709158061643849,Ind-VB,1.0,20
1195,0.010571021249128922,Ind-VB,1.0,21
1196,0.012235209134236749,Ind-VB,1.0,22
1197,0.01005170677957,Ind-VB,1.0,23
1198,0.012710561484382094,Ind-VB,1.0,24
1199,0.00906856220742775,Ind-VB,1.0,25
1200,0.10591432142765264,Latent-ML,1.0,1
1201,0.0935917775126667,Latent-ML,1.0,2
1202,0.09271978790151658,Latent-ML,1.0,3
1203,0.10619763477074562,Latent-ML,1.0,4
1204,0.09600922330689317,Latent-ML,1.0,5
1205,0.09942859093029917,Latent-ML,1.0,6
1206,0.09117585663033068,Latent-ML,1.0,7
1207,0.09699611374508134,Latent-ML,1.0,8
1208,0.09469789709945134,Latent-ML,1.0,9
1209,0.10198730918584167,Latent-ML,1.0,10
1210,0.10381395854541564,Latent-ML,1.0,11
1211,0.10264860004692417,Latent-ML,1.0,12
1212,0.1073720271653305,Latent-ML,1.0,13
1213,0.11057513804515967,Latent-ML,1.0,14
1214,0.10809817370055368,Latent-ML,1.0,15
1215,0.10303358090433007,Latent-ML,1.0,16
1216,0.10385153609600926,Latent-ML,1.0,17
1217,0.1023229609528992,Latent-ML,1.0,18
1218,0.1043978148662013,Latent-ML,1.0,19
1219,0.09360856141144153,Latent-ML,1.0,20
1220,0.0989511071630582,Latent-ML,1.0,21
1221,0.10238837782079717,Latent-ML,1.0,22
1222,0.09868640162851676,Latent-ML,1.0,23
1223,0.09938795369622333,Latent-ML,1.0,24
1224,0.09802610230747352,Latent-ML,1.0,25
1225,0.085504369619586,Latent-VB,1.0,1
1226,0.08728470172272867,Latent-VB,1.0,2
1227,0.07529172795150911,Latent-VB,1.0,3
1228,0.09619341890269267,Latent-VB,1.0,4
1229,0.07801486945471553,Latent-VB,1.0,5
1230,0.09233362971208743,Latent-VB,1.0,6
1231,0.0792566305234831,Latent-VB,1.0,7
1232,0.088642540679354,Latent-VB,1.0,8
1233,0.0770226279776794,Latent-VB,1.0,9
1234,0.09397488827923832,Latent-VB,1.0,10
1235,0.09687393455795154,Latent-VB,1.0,11
1236,0.07834664522532557,Latent-VB,1.0,12
1237,0.08368430945260816,Latent-VB,1.0,13
1238,0.08372377986554858,Latent-VB,1.0,14
1239,0.09777220425727412,Latent-VB,1.0,15
1240,0.08388471339730462,Latent-VB,1.0,16
1241,0.07688762931328097,Latent-VB,1.0,17
1242,0.09223367820899477,Latent-VB,1.0,18
1243,0.0747994763092575,Latent-VB,1.0,19
1244,0.08606297437483854,Latent-VB,1.0,20
1245,0.07945706449825958,Latent-VB,1.0,21
1246,0.07625597461486458,Latent-VB,1.0,22
1247,0.07591531987688778,Latent-VB,1.0,23
1248,0.09021081505849478,Latent-VB,1.0,24
1249,0.08776994843943714,Latent-VB,1.0,25


==> experiments/syn_tail_strength_analysis_500_workers.csv <==
,mse,method,tail_strength
0,0.09924997567335653,Average,0.1
1,0.31438860638691124,Ind-ML,0.1
2,0.09918774963374904,Ind-VB,0.1
3,0.09925034501411555,Latent-ML,0.1
4,0.09081301283788196,Latent-VB,0.1
5,0.09902324669832671,Average,0.2
6,0.28623933914345256,Ind-ML,0.2
7,0.0988398676853311,Ind-VB,0.2
8,0.09902334152047594,Latent-ML,0.2
9,0.09069240232696833,Latent-VB,0.2
10,0.09888125061084896,Average,0.3
11,0.26785198424506296,Ind-ML,0.3
12,0.09851767031262977,Ind-VB,0.3
13,0.09888127954819634,Latent-ML,0.3
14,0.0906217596284442,Latent-VB,0.3
15,0.09879328471224114,Average,0.4
16,0.24654871066822578,Ind-ML,0.4
17,0.09816353229246844,Ind-VB,0.4
18,0.09879330852326403,Latent-ML,0.4
19,0.09058500476873002,Latent-VB,0.4
20,0.09874903942764729,Average,0.5
21,0.22073666109164658,Ind-ML,0.5
22,0.09768911336155847,Ind-VB,0.5
23,0.09874906131850542,Latent-ML,0.5
24,0.09057696417670576,Latent-VB,0.5
25,0.09874580641659149,Average,0.6
26,0.19043956483936544,Ind-ML,0.6
27,0.09682331439660505,Ind-VB,0.6
28,0.0987458198715202,Latent-ML,0.6
29,0.09059677141620855,Latent-VB,0.6
30,0.09878629401954978,Average,0.7
31,0.15689581681110526,Ind-ML,0.7
32,0.09395881109386794,Ind-VB,0.7
33,0.09878629419113119,Latent-ML,0.7
34,0.09064692207738229,Latent-VB,0.7
35,0.09888081181137787,Average,0.8
36,0.1189688314467276,Ind-ML,0.8
37,0.07564034113310596,Ind-VB,0.8
38,0.09888079525505716,Latent-ML,0.8
39,0.0907349919067139,Latent-VB,0.8
40,0.0990600624907581,Average,0.9
41,0.07648529540972523,Ind-ML,0.9
42,0.04375766525136115,Ind-VB,0.9
43,0.09906002278924754,Latent-ML,0.9
44,0.09088255961255644,Latent-VB,0.9
45,0.09964529282454838,Average,1.0
46,0.02336079433590374,Ind-ML,1.0
47,0.013439411880483323,Ind-VB,1.0
48,0.09964520155809171,Latent-ML,1.0
49,0.09131046252357626,Latent-VB,1.0


==> experiments/syn_tail_strength_analysis_500_workers_seeds.csv <==
,mse,method,tail_strength,seed
0,0.10599002626960696,Average,0.1,1
1,0.09533337891785723,Average,0.1,2
2,0.11352344613122348,Average,0.1,3
3,0.08997410191070372,Average,0.1,4
4,0.09806897921054944,Average,0.1,5
5,0.09319151099285004,Average,0.1,6
6,0.0902252810394342,Average,0.1,7
7,0.09330680764377444,Average,0.1,8
8,0.10385212592494028,Average,0.1,9
9,0.0903169257044392,Average,0.1,10
10,0.11601733550065176,Average,0.1,11
11,0.09069094622882147,Average,0.1,12
12,0.11145622460113168,Average,0.1,13
13,0.08647689817880702,Average,0.1,14
14,0.09171483483423024,Average,0.1,15
15,0.10350190265270984,Average,0.1,16
16,0.08578968456429405,Average,0.1,17
17,0.11343202394682587,Average,0.1,18
18,0.08675233449280846,Average,0.1,19
19,0.11102743398977956,Average,0.1,20
20,0.10029901916590528,Average,0.1,21
21,0.09924298628988877,Average,0.1,22
22,0.09434299667104867,Average,0.1,23
23,0.09921693899935137,Average,0.1,24
24,0.11750524797228057,Average,0.1,25
25,0.3104534499557424,Ind-ML,0.1,1
26,0.3338321416147885,Ind-ML,0.1,2
27,0.3388571517385392,Ind-ML,0.1,3
28,0.3312158197853906,Ind-ML,0.1,4
29,0.2802266306403102,Ind-ML,0.1,5
30,0.3293106917344648,Ind-ML,0.1,6
31,0.3100798836507787,Ind-ML,0.1,7
32,0.2840581161841253,Ind-ML,0.1,8
33,0.29016540220990283,Ind-ML,0.1,9
34,0.2965944024379236,Ind-ML,0.1,10
35,0.391508105858273,Ind-ML,0.1,11
36,0.2972672300666013,Ind-ML,0.1,12
37,0.3357023704132968,Ind-ML,0.1,13
38,0.3691574715299099,Ind-ML,0.1,14
39,0.3147958363765281,Ind-ML,0.1,15
40,0.269330350832348,Ind-ML,0.1,16
41,0.2841833801953665,Ind-ML,0.1,17
42,0.30450264876532235,Ind-ML,0.1,18
43,0.2869269585300474,Ind-ML,0.1,19
44,0.2758975172569152,Ind-ML,0.1,20
45,0.28838157050616564,Ind-ML,0.1,21
46,0.30929359458573336,Ind-ML,0.1,22
47,0.32100442506934473,Ind-ML,0.1,23
48,0.31535242342659603,Ind-ML,0.1,24
49,0.3916175863083664,Ind-ML,0.1,25
50,0.1060082357203522,Ind-VB,0.1,1
51,0.09532950472673138,Ind-VB,0.1,2
52,0.11347629498394708,Ind-VB,0.1,3
53,0.09007131534385858,Ind-VB,0.1,4
54,0.09802539127316444,Ind-VB,0.1,5
55,0.09327327940266236,Ind-VB,0.1,6
56,0.0900841683790054,Ind-VB,0.1,7
57,0.09322149113657087,Ind-VB,0.1,8
58,0.10373790272650044,Ind-VB,0.1,9
59,0.09031133279594512,Ind-VB,0.1,10
60,0.1160181634706827,Ind-VB,0.1,11
61,0.09062440872700547,Ind-VB,0.1,12
62,0.1114212522977422,Ind-VB,0.1,13
63,0.08654920481032334,Ind-VB,0.1,14
64,0.0916073238544527,Ind-VB,0.1,15
65,0.10321343795499434,Ind-VB,0.1,16
66,0.08576819518135759,Ind-VB,0.1,17
67,0.1133021358947928,Ind-VB,0.1,18
68,0.08670978433292942,Ind-VB,0.1,19
69,0.11095872118008933,Ind-VB,0.1,20
70,0.10017195047598898,Ind-VB,0.1,21
71,0.09900795198276924,Ind-VB,0.1,22
72,0.09421506806620976,Ind-VB,0.1,23
73,0.09907056867657978,Ind-VB,0.1,24
74,0.11751665744907043,Ind-VB,0.1,25
75,0.10598977244377872,Latent-ML,0.1,1
76,0.09533502761751816,Latent-ML,0.1,2
77,0.11352225506433558,Latent-ML,0.1,3
78,0.0899736462784693,Latent-ML,0.1,4
79,0.0980623955660286,Latent-ML,0.1,5
80,0.0931822190487076,Latent-ML,0.1,6
81,0.09022506292139826,Latent-ML,0.1,7
82,0.09329996308179063,Latent-ML,0.1,8
83,0.10385223864643207,Latent-ML,0.1,9
84,0.0903172112915639,Latent-ML,0.1,10
85,0.11601744134682965,Latent-ML,0.1,11
86,0.09069085038830416,Latent-ML,0.1,12
87,0.11145702727297463,Latent-ML,0.1,13
88,0.08647503841648052,Latent-ML,0.1,14
89,0.0917155566343336,Latent-ML,0.1,15
90,0.10350223047184542,Latent-ML,0.1,16
91,0.08578943923231462,Latent-ML,0.1,17
92,0.11343136954652495,Latent-ML,0.1,18
93,0.08675494314217719,Latent-ML,0.1,19
94,0.1110275889985869,Latent-ML,0.1,20
95,0.10030087607569638,Latent-ML,0.1,21
96,0.09924346128252524,Latent-ML,0.1,22
97,0.09434756081331347,Latent-ML,0.1,23
98,0.0992180934608974,Latent-ML,0.1,24
99,0.11752735631006175,Latent-ML,0.1,25
100,0.09338392611619498,Latent-VB,0.1,1
101,0.08570106911074928,Latent-VB,0.1,2
102,0.1045865386356119,Latent-VB,0.1,3
103,0.08432008532551623,Latent-VB,0.1,4
104,0.09041064669580408,Latent-VB,0.1,5
105,0.08458421194753961,Latent-VB,0.1,6
106,0.08711554598125065,Latent-VB,0.1,7
107,0.08626513042948658,Latent-VB,0.1,8
108,0.09632540468756014,Latent-VB,0.1,9
109,0.07938485437886443,Latent-VB,0.1,10
110,0.10745725773084733,Latent-VB,0.1,11
111,0.08169565841614335,Latent-VB,0.1,12
112,0.09954165817781672,Latent-VB,0.1,13
113,0.0783368849209092,Latent-VB,0.1,14
114,0.08493896892468306,Latent-VB,0.1,15
115,0.09469164450811043,Latent-VB,0.1,16
116,0.08103031452060283,Latent-VB,0.1,17
117,0.1055559233244728,Latent-VB,0.1,18
118,0.07686431556496298,Latent-VB,0.1,19
119,0.10054080520238,Latent-VB,0.1,20
120,0.09058306964308313,Latent-VB,0.1,21
121,0.0921952824291817,Latent-VB,0.1,22
122,0.08859796133664725,Latent-VB,0.1,23
123,0.08879438226824814,Latent-VB,0.1,24
124,0.10742378067038172,Latent-VB,0.1,25
125,0.10447152596578513,Average,0.2,1
126,0.09668696826155583,Average,0.2,2
127,0.11309828691549514,Average,0.2,3
128,0.08886634663834163,Average,0.2,4
129,0.09785861166009932,Average,0.2,5
130,0.09312061328263824,Average,0.2,6
131,0.09036179406238283,Average,0.2,7
132,0.09502942153995833,Average,0.2,8
133,0.10456141281063633,Average,0.2,9
134,0.09086429567815077,Average,0.2,10
135,0.11295679321918048,Average,0.2,11
136,0.09067209863531238,Average,0.2,12
137,0.1091835150471533,Average,0.2,13
138,0.08834552781187596,Average,0.2,14
139,0.09348696791634008,Average,0.2,15
140,0.10383162534668397,Average,0.2,16
141,0.08565669905991463,Average,0.2,17
142,0.11197782246830594,Average,0.2,18
143,0.08627414085725008,Average,0.2,19
144,0.11058440845615876,Average,0.2,20
145,0.0978994039066942,Average,0.2,21
146,0.1003046244808019,Average,0.2,22
147,0.09398121359539972,Average,0.2,23
148,0.0993793985372528,Average,0.2,24
149,0.11612765130480004,Average,0.2,25
150,0.2901274703564692,Ind-ML,0.2,1
151,0.3024764975781323,Ind-ML,0.2,2
152,0.2971547443133088,Ind-ML,0.2,3
153,0.32056979252658746,Ind-ML,0.2,4
154,0.2457614748799721,Ind-ML,0.2,5
155,0.3202753888800382,Ind-ML,0.2,6
156,0.3033743823870942,Ind-ML,0.2,7
157,0.263208587841969,Ind-ML,0.2,8
158,0.27575047716776885,Ind-ML,0.2,9
159,0.29725560013662444,Ind-ML,0.2,10
160,0.31094605666378805,Ind-ML,0.2,11
161,0.25590312485566097,Ind-ML,0.2,12
162,0.28008826948811305,Ind-ML,0.2,13
163,0.3401423056927538,Ind-ML,0.2,14
164,0.2801759801197338,Ind-ML,0.2,15
165,0.2627063800280852,Ind-ML,0.2,16
166,0.25218767207141096,Ind-ML,0.2,17
167,0.2606605905382057,Ind-ML,0.2,18
168,0.2615886711097485,Ind-ML,0.2,19
169,0.2599690810688716,Ind-ML,0.2,20
170,0.2550286075942889,Ind-ML,0.2,21
171,0.2857378802986476,Ind-ML,0.2,22
172,0.3091463003096658,Ind-ML,0.2,23
173,0.291588313987904,Ind-ML,0.2,24
174,0.3341598286914722,Ind-ML,0.2,25
175,0.1043568180184865,Ind-VB,0.2,1
176,0.0965623612880822,Ind-VB,0.2,2
177,0.11287053232749875,Ind-VB,0.2,3
178,0.08887177089458086,Ind-VB,0.2,4
179,0.0976773147254647,Ind-VB,0.2,5
180,0.09301201819532738,Ind-VB,0.2,6
181,0.09010957225882366,Ind-VB,0.2,7
182,0.09480224768253892,Ind-VB,0.2,8
183,0.10434124982352094,Ind-VB,0.2,9
184,0.0907455517636709,Ind-VB,0.2,10
185,0.1128378623996019,Ind-VB,0.2,11
186,0.09047681674460603,Ind-VB,0.2,12
187,0.1090643262496166,Ind-VB,0.2,13
188,0.08832738860832026,Ind-VB,0.2,14
189,0.09325852249815726,Ind-VB,0.2,15
190,0.10344327774392788,Ind-VB,0.2,16
191,0.08553648802428995,Ind-VB,0.2,17
192,0.11171673235063867,Ind-VB,0.2,18
193,0.08608616475677937,Ind-VB,0.2,19
194,0.11042543314388596,Ind-VB,0.2,20
195,0.09767319763479296,Ind-VB,0.2,21
196,0.09984212157819396,Ind-VB,0.2,22
197,0.09377305317050308,Ind-VB,0.2,23
198,0.09913476949902374,Ind-VB,0.2,24
199,0.11605110075294467,Ind-VB,0.2,25
200,0.10447120482220527,Latent-ML,0.2,1
201,0.09668739352225007,Latent-ML,0.2,2
202,0.1130978951074917,Latent-ML,0.2,3
203,0.08886615668247481,Latent-ML,0.2,4
204,0.09785493878914947,Latent-ML,0.2,5
205,0.0931163295511201,Latent-ML,0.2,6
206,0.09036166615452676,Latent-ML,0.2,7
207,0.09502684703112932,Latent-ML,0.2,8
208,0.10456145650035363,Latent-ML,0.2,9
209,0.0908643642469328,Latent-ML,0.2,10
210,0.11295686947356655,Latent-ML,0.2,11
211,0.09067204860083382,Latent-ML,0.2,12
212,0.10918382920384756,Latent-ML,0.2,13
213,0.08834480981867328,Latent-ML,0.2,14
214,0.09348755453159538,Latent-ML,0.2,15
215,0.10383175165119693,Latent-ML,0.2,16
216,0.08565663495869158,Latent-ML,0.2,17
217,0.11197765528896944,Latent-ML,0.2,18
218,0.08627501093724704,Latent-ML,0.2,19
219,0.11058449442728988,Latent-ML,0.2,20
220,0.09790034326816843,Latent-ML,0.2,21
221,0.10030477875961992,Latent-ML,0.2,22
222,0.09398340667002472,Latent-ML,0.2,23
223,0.0993795663937194,Latent-ML,0.2,24
224,0.11613653162082065,Latent-ML,0.2,25
225,0.09273231841063967,Latent-VB,0.2,1
226,0.08664549356196663,Latent-VB,0.2,2
227,0.10437969900265393,Latent-VB,0.2,3
228,0.08346936825768665,Latent-VB,0.2,4
229,0.09029675126523333,Latent-VB,0.2,5
230,0.08538281336835647,Latent-VB,0.2,6
231,0.08700397688171861,Latent-VB,0.2,7
232,0.08791787425062933,Latent-VB,0.2,8
233,0.09657647712612026,Latent-VB,0.2,9
234,0.07969686788186989,Latent-VB,0.2,10
235,0.10473092118137703,Latent-VB,0.2,11
236,0.0814036754709133,Latent-VB,0.2,12
237,0.0973665738831243,Latent-VB,0.2,13
238,0.07973851812693411,Latent-VB,0.2,14
239,0.08719491800657035,Latent-VB,0.2,15
240,0.09447766819507628,Latent-VB,0.2,16
241,0.08036304685958241,Latent-VB,0.2,17
242,0.10427994903432804,Latent-VB,0.2,18
243,0.07652616080751808,Latent-VB,0.2,19
244,0.10052286433472137,Latent-VB,0.2,20
245,0.08868979705755056,Latent-VB,0.2,21
246,0.09362572943544233,Latent-VB,0.2,22
247,0.08856879390155338,Latent-VB,0.2,23
248,0.0894504986606447,Latent-VB,0.2,24
249,0.10626930321199736,Latent-VB,0.2,25
250,0.10335347533048947,Average,0.3,1
251,0.09775682354953376,Average,0.3,2
252,0.11227490744306234,Average,0.3,3
253,0.08806274505266276,Average,0.3,4
254,0.09789781703286188,Average,0.3,5
255,0.09341326754705212,Average,0.3,6
256,0.09100631397785347,Average,0.3,7
257,0.09651422834167184,Average,0.3,8
258,0.104920458255626,Average,0.3,9
259,0.09156008703767736,Average,0.3,10
260,0.11017631690266574,Average,0.3,11
261,0.09064854629869368,Average,0.3,12
262,0.1070482670046024,Average,0.3,13
263,0.08991327349296918,Average,0.3,14
264,0.09503476551446427,Average,0.3,15
265,0.10423709420892964,Average,0.3,16
266,0.08587743421796255,Average,0.3,17
267,0.11064575985516943,Average,0.3,18
268,0.08643905708779608,Average,0.3,19
269,0.11016754284646313,Average,0.3,20
270,0.09571156118122312,Average,0.3,21
271,0.10137622653261184,Average,0.3,22
272,0.09364904430211272,Average,0.3,23
273,0.09961314338072323,Average,0.3,24
274,0.11473310887634625,Average,0.3,25
275,0.25962278891292817,Ind-ML,0.3,1
276,0.2853117622761969,Ind-ML,0.3,2
277,0.2800317676949109,Ind-ML,0.3,3
278,0.312042364183161,Ind-ML,0.3,4
279,0.25455222237242425,Ind-ML,0.3,5
280,0.2727896102684673,Ind-ML,0.3,6
281,0.2931911882357704,Ind-ML,0.3,7
282,0.2436160296474209,Ind-ML,0.3,8
283,0.2604581534483817,Ind-ML,0.3,9
284,0.2564422287979444,Ind-ML,0.3,10
285,0.2842421613833973,Ind-ML,0.3,11
286,0.2608890436655946,Ind-ML,0.3,12
287,0.2685415328077777,Ind-ML,0.3,13
288,0.3044281095955163,Ind-ML,0.3,14
289,0.26768952368808063,Ind-ML,0.3,15
290,0.2508836213152549,Ind-ML,0.3,16
291,0.2546366082732269,Ind-ML,0.3,17
292,0.2491913213786737,Ind-ML,0.3,18
293,0.24117902237145936,Ind-ML,0.3,19
294,0.236335750520362,Ind-ML,0.3,20
295,0.23688643862483644,Ind-ML,0.3,21
296,0.2507477144787501,Ind-ML,0.3,22
297,0.2891166039182566,Ind-ML,0.3,23
298,0.2729111994250286,Ind-ML,0.3,24
299,0.31056283884275204,Ind-ML,0.3,25
300,0.10304659629560578,Ind-VB,0.3,1
301,0.09743901373788054,Ind-VB,0.3,2
302,0.11180103383580957,Ind-VB,0.3,3
303,0.08792770329221215,Ind-VB,0.3,4
304,0.09753515640309783,Ind-VB,0.3,5
305,0.09306246654653837,Ind-VB,0.3,6
306,0.09057688551916876,Ind-VB,0.3,7
307,0.09608262320222873,Ind-VB,0.3,8
308,0.10454701179964182,Ind-VB,0.3,9
309,0.0912698902726132,Ind-VB,0.3,10
310,0.109891074557331,Ind-VB,0.3,11
311,0.09027681923465414,Ind-VB,0.3,12
312,0.1067906953925676,Ind-VB,0.3,13
313,0.08975129707501585,Ind-VB,0.3,14
314,0.09463881365668687,Ind-VB,0.3,15
315,0.10369045560936783,Ind-VB,0.3,16
316,0.08560011580498676,Ind-VB,0.3,17
317,0.1101936413890022,Ind-VB,0.3,18
318,0.08603994554810672,Ind-VB,0.3,19
319,0.10984617274042613,Ind-VB,0.3,20
320,0.09534298797827677,Ind-VB,0.3,21
321,0.1005984259675128,Ind-VB,0.3,22
322,0.09331585155597423,Ind-VB,0.3,23
323,0.09919269043619612,Ind-VB,0.3,24
324,0.11448438996484225,Ind-VB,0.3,25
325,0.10335329183012903,Latent-ML,0.3,1
326,0.09775690625953294,Latent-ML,0.3,2
327,0.11227478546579192,Latent-ML,0.3,3
328,0.08806265953503202,Latent-ML,0.3,4
329,0.09789594339477957,Latent-ML,0.3,5
330,0.09341152819525572,Latent-ML,0.3,6
331,0.0910062524176667,Latent-ML,0.3,7
332,0.09651340081774186,Latent-ML,0.3,8
333,0.10492047304492487,Latent-ML,0.3,9
334,0.09156009380604713,Latent-ML,0.3,10
335,0.11017635176412982,Latent-ML,0.3,11
336,0.09064853035522304,Latent-ML,0.3,12
337,0.10704839225121136,Latent-ML,0.3,13
338,0.08991294235272851,Latent-ML,0.3,14
339,0.09503510567104677,Latent-ML,0.3,15
340,0.10423716279824978,Latent-ML,0.3,16
341,0.08587741906454884,Latent-ML,0.3,17
342,0.11064571870361477,Latent-ML,0.3,18
343,0.08643933061594078,Latent-ML,0.3,19
344,0.1101675873497179,Latent-ML,0.3,20
345,0.0957120308169468,Latent-ML,0.3,21
346,0.10137628410759897,Latent-ML,0.3,22
347,0.09365002065784228,Latent-ML,0.3,23
348,0.09961309197514563,Latent-ML,0.3,24
349,0.11473668545406165,Latent-ML,0.3,25
350,0.0923268054197594,Latent-VB,0.3,1
351,0.08740740333026442,Latent-VB,0.3,2
352,0.10378251746805237,Latent-VB,0.3,3
353,0.08284064938458784,Latent-VB,0.3,4
354,0.0903518905458166,Latent-VB,0.3,5
355,0.0863354595461229,Latent-VB,0.3,6
356,0.08728390292369262,Latent-VB,0.3,7
357,0.08930867182395097,Latent-VB,0.3,8
358,0.0965756364447376,Latent-VB,0.3,9
359,0.08020936674029416,Latent-VB,0.3,10
360,0.10223424859601536,Latent-VB,0.3,11
361,0.0811882585800211,Latent-VB,0.3,12
362,0.09537455470354808,Latent-VB,0.3,13
363,0.08094112464804364,Latent-VB,0.3,14
364,0.08911060616169328,Latent-VB,0.3,15
365,0.09440810026355273,Latent-VB,0.3,16
366,0.08006971046291307,Latent-VB,0.3,17
367,0.10306891587991814,Latent-VB,0.3,18
368,0.07674743719765377,Latent-VB,0.3,19
369,0.10044342208659356,Latent-VB,0.3,20
370,0.08696704570097219,Latent-VB,0.3,21
371,0.09492770810339246,Latent-VB,0.3,22
372,0.0884780905246051,Latent-VB,0.3,23
373,0.09008878522489244,Latent-VB,0.3,24
374,0.10507367895001132,Latent-VB,0.3,25
375,0.10249077266985186,Average,0.4,1
376,0.09864575493579787,Average,0.4,2
377,0.11119760158734264,Average,0.4,3
378,0.08745308800979039,Average,0.4,4
379,0.09809616335511352,Average,0.4,5
380,0.0939377418570294,Average,0.4,6
381,0.09197476606586216,Average,0.4,7
382,0.09784739671113037,Average,0.4,8
383,0.1050561711583393,Average,0.4,9
384,0.09235051975476408,Average,0.4,10
385,0.10757442551839858,Average,0.4,11
386,0.09062199396802148,Average,0.4,12
387,0.10500067172167447,Average,0.4,13
388,0.09128915958774557,Average,0.4,14
389,0.09643951489459268,Average,0.4,15
390,0.10469086285058933,Average,0.4,16
391,0.08632372045482138,Average,0.4,17
392,0.10939157946882434,Average,0.4,18
393,0.08701405432152219,Average,0.4,19
394,0.1097673581934932,Average,0.4,20
395,0.09365875586951174,Average,0.4,21
396,0.10245418207126362,Average,0.4,22
397,0.093335758329109,Average,0.4,23
398,0.09989234352065304,Average,0.4,24
399,0.11332776093078592,Average,0.4,25
400,0.23313221169779225,Ind-ML,0.4,1
401,0.2506230395567058,Ind-ML,0.4,2
402,0.2575608794417336,Ind-ML,0.4,3
403,0.2925489655699409,Ind-ML,0.4,4
404,0.2493615375093129,Ind-ML,0.4,5
405,0.24031502272980795,Ind-ML,0.4,6
406,0.2514615982713724,Ind-ML,0.4,7
407,0.21839069624946533,Ind-ML,0.4,8
408,0.2400795320626155,Ind-ML,0.4,9
409,0.23787357234927586,Ind-ML,0.4,10
410,0.2565882978702761,Ind-ML,0.4,11
411,0.2467844857001411,Ind-ML,0.4,12
412,0.2603708733361016,Ind-ML,0.4,13
413,0.2889085943299455,Ind-ML,0.4,14
414,0.2417109960609087,Ind-ML,0.4,15
415,0.2307671333511096,Ind-ML,0.4,16
416,0.24066869097140114,Ind-ML,0.4,17
417,0.2570288489981376,Ind-ML,0.4,18
418,0.23378184617538886,Ind-ML,0.4,19
419,0.21420200584643773,Ind-ML,0.4,20
420,0.21817948015178565,Ind-ML,0.4,21
421,0.24929395719612976,Ind-ML,0.4,22
422,0.2491373004289461,Ind-ML,0.4,23
423,0.221082806719435,Ind-ML,0.4,24
424,0.2838653941314772,Ind-ML,0.4,25
425,0.1018968386817628,Ind-VB,0.4,1
426,0.0980392379341015,Ind-VB,0.4,2
427,0.11036087484934758,Ind-VB,0.4,3
428,0.08710657850917045,Ind-VB,0.4,4
429,0.09749306861635716,Ind-VB,0.4,5
430,0.09325739867957243,Ind-VB,0.4,6
431,0.09127461505313243,Ind-VB,0.4,7
432,0.09712691598082407,Ind-VB,0.4,8
433,0.1044641796190653,Ind-VB,0.4,9
434,0.0918144075506188,Ind-VB,0.4,10
435,0.10705377507875072,Ind-VB,0.4,11
436,0.08999721252126533,Ind-VB,0.4,12
437,0.10453720139868827,Ind-VB,0.4,13
438,0.09092038334256368,Ind-VB,0.4,14
439,0.09580150953743803,Ind-VB,0.4,15
440,0.10390227643341604,Ind-VB,0.4,16
441,0.08580583950306696,Ind-VB,0.4,17
442,0.10865819575280583,Ind-VB,0.4,18
443,0.08630003976642113,Ind-VB,0.4,19
444,0.10918467523485373,Ind-VB,0.4,20
445,0.09308203589173124,Ind-VB,0.4,21
446,0.10119936332819472,Ind-VB,0.4,22
447,0.09281835495938068,Ind-VB,0.4,23
448,0.09919309294313754,Ind-VB,0.4,24
449,0.11280023614604415,Ind-VB,0.4,25
450,0.10249069575158193,Latent-ML,0.4,1
451,0.09864576784621984,Latent-ML,0.4,2
452,0.11119756846261802,Latent-ML,0.4,3
453,0.08745304129655153,Latent-ML,0.4,4
454,0.09809540714776506,Latent-ML,0.4,5
455,0.09393715493521106,Latent-ML,0.4,6
456,0.09197476587216766,Latent-ML,0.4,7
457,0.0978471935005382,Latent-ML,0.4,8
458,0.10505617474150053,Latent-ML,0.4,9
459,0.09235051574280308,Latent-ML,0.4,10
460,0.10757443776853012,Latent-ML,0.4,11
461,0.09062199513058562,Latent-ML,0.4,12
462,0.10500073083883403,Latent-ML,0.4,13
463,0.09128898998845182,Latent-ML,0.4,14
464,0.0964396880740968,Latent-ML,0.4,15
465,0.10469090624189704,Latent-ML,0.4,16
466,0.08632371649186947,Latent-ML,0.4,17
467,0.10939157150314142,Latent-ML,0.4,18
468,0.08701413600528482,Latent-ML,0.4,19
469,0.10976738066517452,Latent-ML,0.4,20
470,0.09365898526685668,Latent-ML,0.4,21
471,0.10245422293100606,Latent-ML,0.4,22
472,0.09333613030144204,Latent-ML,0.4,23
473,0.0998922762351602,Latent-ML,0.4,24
474,0.11332926034231347,Latent-ML,0.4,25
475,0.09209797184501647,Latent-VB,0.4,1
476,0.0880488440740586,Latent-VB,0.4,2
477,0.1029407824642068,Latent-VB,0.4,3
478,0.08235595687906308,Latent-VB,0.4,4
479,0.09051521071979007,Latent-VB,0.4,5
480,0.08740886528289933,Latent-VB,0.4,6
481,0.08780932045492819,Latent-VB,0.4,7
482,0.0905397168345876,Latent-VB,0.4,8
483,0.09640332331306677,Latent-VB,0.4,9
484,0.08084676391892327,Latent-VB,0.4,10
485,0.0998773490953822,Latent-VB,0.4,11
486,0.08101365138873985,Latent-VB,0.4,12
487,0.09349193700298906,Latent-VB,0.4,13
488,0.08201358152188673,Latent-VB,0.4,14
489,0.09083153060706543,Latent-VB,0.4,15
490,0.09441608501711052,Latent-VB,0.4,16
491,0.08000122966562051,Latent-VB,0.4,17
492,0.10189444713127957,Latent-VB,0.4,18
493,0.07732816309879577,Latent-VB,0.4,19
494,0.10033522456872844,Latent-VB,0.4,20
495,0.08535736703420127,Latent-VB,0.4,21
496,0.09616052913101528,Latent-VB,0.4,22
497,0.08835516334525277,Latent-VB,0.4,23
498,0.09073186167433422,Latent-VB,0.4,24
499,0.10385024314930867,Latent-VB,0.4,25
500,0.1018346946846557,Average,0.5,1
501,0.09938828475956166,Average,0.5,2
502,0.10991482139174254,Average,0.5,3
503,0.08700036868402622,Average,0.5,4
504,0.09842328472279738,Average,0.5,5
505,0.09464980230995344,Average,0.5,6
506,0.09320534038180453,Average,0.5,7
507,0.09905786098672993,Average,0.5,8
508,0.10501116590918493,Average,0.5,9
509,0.09321753518144693,Average,0.5,10
510,0.10511704302915507,Average,0.5,11
511,0.0905930140762986,Average,0.5,12
512,0.10302400405441656,Average,0.5,13
513,0.0925097950884802,Average,0.5,14
514,0.09772851128449103,Average,0.5,15
515,0.10518371512413877,Average,0.5,16
516,0.08695252005806646,Average,0.5,17
517,0.10820042049416256,Average,0.5,18
518,0.08792088443663408,Average,0.5,19
519,0.10938067158088992,Average,0.5,20
520,0.09171522129639896,Average,0.5,21
521,0.10353727877917028,Average,0.5,22
522,0.09303775252400172,Average,0.5,23
523,0.10020832556923358,Average,0.5,24
524,0.11191366928374102,Average,0.5,25
525,0.20743039522600346,Ind-ML,0.5,1
526,0.24108322631675735,Ind-ML,0.5,2
527,0.22896575171697006,Ind-ML,0.5,3
528,0.24987500074441985,Ind-ML,0.5,4
529,0.21842594188112247,Ind-ML,0.5,5
530,0.2023826745515765,Ind-ML,0.5,6
531,0.2204559458661255,Ind-ML,0.5,7
532,0.19195811338353275,Ind-ML,0.5,8
533,0.2257550792538049,Ind-ML,0.5,9
534,0.20715386499383756,Ind-ML,0.5,10
535,0.23680592414466106,Ind-ML,0.5,11
536,0.23603188070380304,Ind-ML,0.5,12
537,0.22635023692602546,Ind-ML,0.5,13
538,0.2568332328718257,Ind-ML,0.5,14
539,0.2146524395511533,Ind-ML,0.5,15
540,0.2049096461337404,Ind-ML,0.5,16
541,0.2156741134445927,Ind-ML,0.5,17
542,0.21872678329218664,Ind-ML,0.5,18
543,0.2219477867880664,Ind-ML,0.5,19
544,0.19582211392171384,Ind-ML,0.5,20
545,0.19199548719608628,Ind-ML,0.5,21
546,0.2277823375866709,Ind-ML,0.5,22
547,0.22156953065794344,Ind-ML,0.5,23
548,0.19817749058362308,Ind-ML,0.5,24
549,0.2576515295549225,Ind-ML,0.5,25
550,0.1007607002303595,Ind-VB,0.5,1
551,0.09832107131611012,Ind-VB,0.5,2
552,0.10846934981549633,Ind-VB,0.5,3
553,0.08631433832691136,Ind-VB,0.5,4
554,0.0974733586426396,Ind-VB,0.5,5
555,0.09345642893150967,Ind-VB,0.5,6
556,0.09205532267534612,Ind-VB,0.5,7
557,0.09789631146666024,Ind-VB,0.5,8
558,0.10408480847639262,Ind-VB,0.5,9
559,0.09230368583987088,Ind-VB,0.5,10
560,0.1042355741381892,Ind-VB,0.5,11
561,0.08956995691291343,Ind-VB,0.5,12
562,0.10224233914182417,Ind-VB,0.5,13
563,0.09182998077266112,Ind-VB,0.5,14
564,0.09670352598048704,Ind-VB,0.5,15
565,0.1040003479366512,Ind-VB,0.5,16
566,0.08603758166335669,Ind-VB,0.5,17
567,0.10700575445166266,Ind-VB,0.5,18
568,0.08668072033140638,Ind-VB,0.5,19
569,0.10835023182145924,Ind-VB,0.5,20
570,0.09080998707938036,Ind-VB,0.5,21
571,0.10144097003315723,Ind-VB,0.5,22
572,0.09223576402672873,Ind-VB,0.5,23
573,0.09903942352873156,Ind-VB,0.5,24
574,0.1109103004990568,Ind-VB,0.5,25
575,0.10183467134865576,Latent-ML,0.5,1
576,0.099388292225873,Latent-ML,0.5,2
577,0.10991481628240556,Latent-ML,0.5,3
578,0.08700033974859753,Latent-ML,0.5,4
579,0.09842306082373896,Latent-ML,0.5,5
580,0.09464960740077633,Latent-ML,0.5,6
581,0.0932053885634694,Latent-ML,0.5,7
582,0.099057841549597,Latent-ML,0.5,8
583,0.1050111660797256,Latent-ML,0.5,9
584,0.0932175341454547,Latent-ML,0.5,10
585,0.10511704617880152,Latent-ML,0.5,11
586,0.09059302059894,Latent-ML,0.5,12
587,0.10302404306138203,Latent-ML,0.5,13
588,0.0925096918930954,Latent-ML,0.5,14
589,0.09772858511554493,Latent-ML,0.5,15
590,0.10518374416710408,Latent-ML,0.5,16
591,0.08695251894117395,Latent-ML,0.5,17
592,0.10820042066989573,Latent-ML,0.5,18
593,0.08792090923703791,Latent-ML,0.5,19
594,0.10938068246965524,Latent-ML,0.5,20
595,0.09171532513459604,Latent-ML,0.5,21
596,0.10353732933528806,Latent-ML,0.5,22
597,0.09303786626208857,Latent-ML,0.5,23
598,0.1002082833626109,Latent-ML,0.5,24
599,0.1119143483671271,Latent-ML,0.5,25
600,0.09202804857894227,Latent-VB,0.5,1
601,0.08858990614821992,Latent-VB,0.5,2
602,0.10190271539142877,Latent-VB,0.5,3
603,0.0819892370691576,Latent-VB,0.5,4
604,0.0907661334870688,Latent-VB,0.5,5
605,0.08859782238791007,Latent-VB,0.5,6
606,0.08852845865884933,Latent-VB,0.5,7
607,0.09164652629845348,Latent-VB,0.5,8
608,0.09608308181373584,Latent-VB,0.5,9
609,0.08158407952567473,Latent-VB,0.5,10
610,0.09762699541501356,Latent-VB,0.5,11
611,0.08086681546745884,Latent-VB,0.5,12
612,0.0916928756681142,Latent-VB,0.5,13
613,0.08297844663271822,Latent-VB,0.5,14
614,0.09241161869323644,Latent-VB,0.5,15
615,0.09447497827547537,Latent-VB,0.5,16
616,0.08010349849203814,Latent-VB,0.5,17
617,0.10074452700714524,Latent-VB,0.5,18
618,0.07820279946719602,Latent-VB,0.5,19
619,0.10021136826618196,Latent-VB,0.5,20
620,0.08384252477128384,Latent-VB,0.5,21
621,0.09734683465168044,Latent-VB,0.5,22
622,0.0882109041496371,Latent-VB,0.5,23
623,0.09139175200757148,Latent-VB,0.5,24
624,0.10260215609345218,Latent-VB,0.5,25
625,0.10137244169254428,Average,0.6,1
626,0.09999348209010507,Average,0.6,2
627,0.10843929527931838,Average,0.6,3
628,0.08669486532783705,Average,0.6,4
629,0.09887120396826164,Average,0.6,5
630,0.09553782859455637,Average,0.6,6
631,0.09468179936233527,Average,0.6,7
632,0.10015322226171798,Average,0.6,8
633,0.1047966373711918,Average,0.6,9
634,0.09415638928434868,Average,0.6,10
635,0.10279521760984442,Average,0.6,11
636,0.09056175700251676,Average,0.6,12
637,0.10111387028291613,Average,0.6,13
638,0.09358479723128077,Average,0.6,14
639,0.09890892518063374,Average,0.6,15
640,0.10571322993407,Average,0.6,16
641,0.08775252695735263,Average,0.6,17
642,0.10706837897320083,Average,0.6,18
643,0.08913899153646458,Average,0.6,19
644,0.1090066468518451,Average,0.6,20
645,0.08987418851842753,Average,0.6,21
646,0.1046251981787189,Average,0.6,22
647,0.09275408033336,Average,0.6,23
648,0.1005588110147324,Average,0.6,24
649,0.11049137557720744,Average,0.6,25
650,0.1847922768561261,Ind-ML,0.6,1
651,0.2145470587752476,Ind-ML,0.6,2
652,0.19096128445814625,Ind-ML,0.6,3
653,0.2226497516869547,Ind-ML,0.6,4
654,0.183274622866608,Ind-ML,0.6,5
655,0.17446532746403987,Ind-ML,0.6,6
656,0.1969309151967531,Ind-ML,0.6,7
657,0.16515763308956952,Ind-ML,0.6,8
658,0.18642307837492586,Ind-ML,0.6,9
659,0.18175726489099892,Ind-ML,0.6,10
660,0.2156081958747285,Ind-ML,0.6,11
661,0.18524126512444786,Ind-ML,0.6,12
662,0.1951474383031731,Ind-ML,0.6,13
663,0.22699669295963976,Ind-ML,0.6,14
664,0.17991127216811156,Ind-ML,0.6,15
665,0.1616627740332046,Ind-ML,0.6,16
666,0.18836583918044733,Ind-ML,0.6,17
667,0.18865175225497466,Ind-ML,0.6,18
668,0.2046644458633568,Ind-ML,0.6,19
669,0.1677559334078436,Ind-ML,0.6,20
670,0.17055529667306898,Ind-ML,0.6,21
671,0.19516372036763108,Ind-ML,0.6,22
672,0.19161193901976706,Ind-ML,0.6,23
673,0.17370026251246332,Ind-ML,0.6,24
674,0.21499307958190808,Ind-ML,0.6,25
675,0.09927376442421522,Ind-VB,0.6,1
676,0.09803216737470387,Ind-VB,0.6,2
677,0.10568227052329213,Ind-VB,0.6,3
678,0.08535899995352281,Ind-VB,0.6,4
679,0.09732798819327697,Ind-VB,0.6,5
680,0.09331771117395417,Ind-VB,0.6,6
681,0.09260571192498848,Ind-VB,0.6,7
682,0.09818466997828072,Ind-VB,0.6,8
683,0.10326669682993066,Ind-VB,0.6,9
684,0.09254846418469853,Ind-VB,0.6,10
685,0.10125600258381597,Ind-VB,0.6,11
686,0.08877913084140124,Ind-VB,0.6,12
687,0.09976148694566507,Ind-VB,0.6,13
688,0.09236024363277144,Ind-VB,0.6,14
689,0.0971233092184023,Ind-VB,0.6,15
690,0.10375142801362988,Ind-VB,0.6,16
691,0.08603417718122074,Ind-VB,0.6,17
692,0.10492393857117893,Ind-VB,0.6,18
693,0.08677264569801214,Ind-VB,0.6,19
694,0.10703415295076664,Ind-VB,0.6,20
695,0.08835359747621434,Ind-VB,0.6,21
696,0.10050160370207477,Ind-VB,0.6,22
697,0.09143765995892886,Ind-VB,0.6,23
698,0.09841459687968764,Ind-VB,0.6,24
699,0.10848044170049287,Ind-VB,0.6,25
700,0.10137243896167472,Latent-ML,0.6,1
701,0.09999349103738604,Latent-ML,0.6,2
702,0.10843929987487858,Latent-ML,0.6,3
703,0.08669484643797827,Latent-ML,0.6,4
704,0.09887116520449457,Latent-ML,0.6,5
705,0.09553766638537796,Latent-ML,0.6,6
706,0.09468187604533324,Latent-ML,0.6,7
707,0.1001532366665214,Latent-ML,0.6,8
708,0.10479663707106524,Latent-ML,0.6,9
709,0.0941563928508764,Latent-ML,0.6,10
710,0.1027952176467397,Latent-ML,0.6,11
711,0.09056176400175184,Latent-ML,0.6,12
712,0.10111390503217266,Latent-ML,0.6,13
713,0.09358469967161316,Latent-ML,0.6,14
714,0.0989089349028958,Latent-ML,0.6,15
715,0.10571325015641077,Latent-ML,0.6,16
716,0.0877525266978799,Latent-ML,0.6,17
717,0.10706838135011452,Latent-ML,0.6,18
718,0.0891389994286668,Latent-ML,0.6,19
719,0.10900665179596004,Latent-ML,0.6,20
720,0.08987422968479096,Latent-ML,0.6,21
721,0.10462527895343847,Latent-ML,0.6,22
722,0.09275409913380647,Latent-ML,0.6,23
723,0.1005587902474369,Latent-ML,0.6,24
724,0.11049171754874093,Latent-ML,0.6,25
725,0.0921220863136268,Latent-VB,0.6,1
726,0.08903442855598845,Latent-VB,0.6,2
727,0.10068011471169427,Latent-VB,0.6,3
728,0.08173399710401437,Latent-VB,0.6,4
729,0.09109907828313116,Latent-VB,0.6,5
730,0.08991172383308223,Latent-VB,0.6,6
731,0.08942311564847162,Latent-VB,0.6,7
732,0.09264077742374548,Latent-VB,0.6,8
733,0.09561513739633903,Latent-VB,0.6,9
734,0.08241509219964163,Latent-VB,0.6,10
735,0.09546959766625447,Latent-VB,0.6,11
736,0.08074211092188162,Latent-VB,0.6,12
737,0.08996825949908083,Latent-VB,0.6,13
738,0.0838405829291047,Latent-VB,0.6,14
739,0.09387436306774737,Latent-VB,0.6,15
740,0.09457043968698137,Latent-VB,0.6,16
741,0.08035504208055785,Latent-VB,0.6,17
742,0.09961209646540443,Latent-VB,0.6,18
743,0.07935677913660599,Latent-VB,0.6,19
744,0.10007919983027204,Latent-VB,0.6,20
745,0.08241960223959834,Latent-VB,0.6,21
746,0.09849769729612494,Latent-VB,0.6,22
747,0.0880502972845011,Latent-VB,0.6,23
748,0.0920794799022314,Latent-VB,0.6,24
749,0.10132818592913202,Latent-VB,0.6,25
750,0.10111681337587423,Average,0.7,1
751,0.1004522778581482,Average,0.7,2
752,0.10675829482701378,Average,0.7,3
753,0.08654629968875607,Average,0.7,4
754,0.09944789825915816,Average,0.7,5
755,0.09661344102210603,Average,0.7,6
756,0.09642038057079967,Average,0.7,7
757,0.10112587944284714,Average,0.7,8
758,0.10440139068133099,Average,0.7,9
759,0.09517182609684656,Average,0.7,10
760,0.10061790108555746,Average,0.7,11
761,0.09052807236768427,Average,0.7,12
762,0.09927466412708563,Average,0.7,13
763,0.09450454878003957,Average,0.7,14
764,0.09997358608654644,Average,0.7,15
765,0.10628182837589097,Average,0.7,16
766,0.08873504722302512,Average,0.7,17
767,0.10599935886392248,Average,0.7,18
768,0.09068893151768086,Average,0.7,19
769,0.10864612016316698,Average,0.7,20
770,0.08814242647905474,Average,0.7,21
771,0.10571825874752244,Average,0.7,22
772,0.09248568831061472,Average,0.7,23
773,0.100946078368882,Average,0.7,24
774,0.10906033816918928,Average,0.7,25
775,0.15435000525484274,Ind-ML,0.7,1
776,0.1708438987909349,Ind-ML,0.7,2
777,0.15155701937008195,Ind-ML,0.7,3
778,0.17858979443425796,Ind-ML,0.7,4
779,0.16472546278490716,Ind-ML,0.7,5
780,0.1474916390576142,Ind-ML,0.7,6
781,0.1563081557110396,Ind-ML,0.7,7
782,0.13691242185041355,Ind-ML,0.7,8
783,0.1555511776533629,Ind-ML,0.7,9
784,0.14525303898439074,Ind-ML,0.7,10
785,0.17655590688955375,Ind-ML,0.7,11
786,0.1540999830038765,Ind-ML,0.7,12
787,0.15977731647889687,Ind-ML,0.7,13
788,0.17142964816352615,Ind-ML,0.7,14
789,0.15703469702846296,Ind-ML,0.7,15
790,0.1346233573315329,Ind-ML,0.7,16
791,0.15314424618175793,Ind-ML,0.7,17
792,0.15737179745534075,Ind-ML,0.7,18
793,0.16347024752755387,Ind-ML,0.7,19
794,0.1532963684796703,Ind-ML,0.7,20
795,0.1334294512092271,Ind-ML,0.7,21
796,0.1644006384644128,Ind-ML,0.7,22
797,0.15739519052988216,Ind-ML,0.7,23
798,0.1492043837766153,Ind-ML,0.7,24
799,0.17557957386547698,Ind-ML,0.7,25
800,0.09514965750847082,Ind-VB,0.7,1
801,0.09570954400613756,Ind-VB,0.7,2
802,0.09907843049571184,Ind-VB,0.7,3
803,0.08331188330755128,Ind-VB,0.7,4
804,0.0964646217753734,Ind-VB,0.7,5
805,0.09079645994821534,Ind-VB,0.7,6
806,0.09117850019380773,Ind-VB,0.7,7
807,0.09695602174146484,Ind-VB,0.7,8
808,0.10130338291151678,Ind-VB,0.7,9
809,0.09161955787249623,Ind-VB,0.7,10
810,0.0973165910954622,Ind-VB,0.7,11
811,0.08651990346728164,Ind-VB,0.7,12
812,0.09646300470538266,Ind-VB,0.7,13
813,0.09191637674438838,Ind-VB,0.7,14
814,0.09580862973654376,Ind-VB,0.7,15
815,0.10190343225428812,Ind-VB,0.7,16
816,0.0843595104783964,Ind-VB,0.7,17
817,0.10056316660232803,Ind-VB,0.7,18
818,0.08404429095251906,Ind-VB,0.7,19
819,0.10334229681890278,Ind-VB,0.7,20
820,0.08493020315734301,Ind-VB,0.7,21
821,0.09168485401012008,Ind-VB,0.7,22
822,0.08982902663205969,Ind-VB,0.7,23
823,0.09536096584302699,Ind-VB,0.7,24
824,0.1033599650879096,Ind-VB,0.7,25
825,0.10111682126665532,Latent-ML,0.7,1
826,0.10045228633350542,Latent-ML,0.7,2
827,0.1067583060335394,Latent-ML,0.7,3
828,0.08654628617161593,Latent-ML,0.7,4
829,0.09944790020926486,Latent-ML,0.7,5
830,0.09661313717780624,Latent-ML,0.7,6
831,0.09642044405738524,Latent-ML,0.7,7
832,0.10112589115037472,Latent-ML,0.7,8
833,0.1044013916564463,Latent-ML,0.7,9
834,0.0951718349298115,Latent-ML,0.7,10
835,0.10061790006839087,Latent-ML,0.7,11
836,0.090528079122233,Latent-ML,0.7,12
837,0.09927469521800236,Latent-ML,0.7,13
838,0.09450441440648176,Latent-ML,0.7,14
839,0.0999735477274496,Latent-ML,0.7,15
840,0.10628184375009413,Latent-ML,0.7,16
841,0.08873504705061395,Latent-ML,0.7,17
842,0.10599936269100994,Latent-ML,0.7,18
843,0.0906889315591402,Latent-ML,0.7,19
844,0.10864612234432623,Latent-ML,0.7,20
845,0.08814243606140379,Latent-ML,0.7,21
846,0.1057183988757424,Latent-ML,0.7,22
847,0.0924856816892518,Latent-ML,0.7,23
848,0.1009460680800802,Latent-ML,0.7,24
849,0.10906052714765528,Latent-ML,0.7,25
850,0.09240660634119488,Latent-VB,0.7,1
851,0.0893738848047825,Latent-VB,0.7,2
852,0.09925846069012796,Latent-VB,0.7,3
853,0.08159787736002233,Latent-VB,0.7,4
854,0.09151903716495403,Latent-VB,0.7,5
855,0.09137625768710037,Latent-VB,0.7,6
856,0.09049649382967656,Latent-VB,0.7,7
857,0.09351849016772484,Latent-VB,0.7,8
858,0.09497992833085438,Latent-VB,0.7,9
859,0.08334708416872291,Latent-VB,0.7,10
860,0.09340320968675626,Latent-VB,0.7,11
861,0.08063785907352294,Latent-VB,0.7,12
862,0.0883195158464956,Latent-VB,0.7,13
863,0.08459171938301546,Latent-VB,0.7,14
864,0.095226681400485,Latent-VB,0.7,15
865,0.09469297752004588,Latent-VB,0.7,16
866,0.08075359919219767,Latent-VB,0.7,17
867,0.09849172273584593,Latent-VB,0.7,18
868,0.08081328938079707,Latent-VB,0.7,19
869,0.09994409210203516,Latent-VB,0.7,20
870,0.08109763752766816,Latent-VB,0.7,21
871,0.09961876086920957,Latent-VB,0.7,22
872,0.08787530743565923,Latent-VB,0.7,23
873,0.0928096253395262,Latent-VB,0.7,24
874,0.100022933896136,Latent-VB,0.7,25
875,0.10111653303386227,Average,0.8,1
876,0.10073014972447744,Average,0.8,2
877,0.10482336799142226,Average,0.8,3
878,0.0865916785924816,Average,0.8,4
879,0.10018373349954372,Average,0.8,5
880,0.0979208734952191,Average,0.8,6
881,0.09848289395180213,Average,0.8,7
882,0.10194689819172127,Average,0.8,8
883,0.10378281144919377,Average,0.8,9
884,0.09628190426690453,Average,0.8,10
885,0.09861916949351804,Average,0.8,11
886,0.09049138773879828,Average,0.8,12
887,0.09752311073087812,Average,0.8,13
888,0.0952324407424816,Average,0.8,14
889,0.10089519877446328,Average,0.8,15
890,0.10689872659712596,Average,0.8,16
891,0.08994311856750843,Average,0.8,17
892,0.1050082209814355,Average,0.8,18
893,0.09264895250207723,Average,0.8,19
894,0.1083022744312145,Average,0.8,20
895,0.08654570185344163,Average,0.8,21
896,0.10681767280316776,Average,0.8,22
897,0.09223617960815267,Average,0.8,23
898,0.10137880101949094,Average,0.8,24
899,0.10761849524406457,Average,0.8,25
900,0.11779192808910845,Ind-ML,0.8,1
901,0.1239075727092245,Ind-ML,0.8,2
902,0.10867393679144607,Ind-ML,0.8,3
903,0.12378358767699148,Ind-ML,0.8,4
904,0.11956361290637495,Ind-ML,0.8,5
905,0.11209600129592844,Ind-ML,0.8,6
906,0.11604245580345846,Ind-ML,0.8,7
907,0.1163450187836416,Ind-ML,0.8,8
908,0.11659358002868744,Ind-ML,0.8,9
909,0.1165693727295494,Ind-ML,0.8,10
910,0.1311878745922109,Ind-ML,0.8,11
911,0.1083701978044064,Ind-ML,0.8,12
912,0.12603924603792066,Ind-ML,0.8,13
913,0.13365842922847834,Ind-ML,0.8,14
914,0.11694273509186448,Ind-ML,0.8,15
915,0.11403493658605855,Ind-ML,0.8,16
916,0.11611886171205958,Ind-ML,0.8,17
917,0.1364133940284644,Ind-ML,0.8,18
918,0.12462579329786555,Ind-ML,0.8,19
919,0.11545625608518788,Ind-ML,0.8,20
920,0.10442345575582404,Ind-ML,0.8,21
921,0.11177995573072426,Ind-ML,0.8,22
922,0.12771111305087793,Ind-ML,0.8,23
923,0.11052802276111634,Ind-ML,0.8,24
924,0.12556344759071994,Ind-ML,0.8,25
925,0.07179358631458302,Ind-VB,0.8,1
926,0.07497635043095703,Ind-VB,0.8,2
927,0.0732019405155596,Ind-VB,0.8,3
928,0.06911928951529214,Ind-VB,0.8,4
929,0.08833386928783232,Ind-VB,0.8,5
930,0.06614970604360866,Ind-VB,0.8,6
931,0.07144168400702197,Ind-VB,0.8,7
932,0.08254019442674188,Ind-VB,0.8,8
933,0.09002125750844757,Ind-VB,0.8,9
934,0.07627556415489439,Ind-VB,0.8,10
935,0.08261437039207431,Ind-VB,0.8,11
936,0.07016373556618664,Ind-VB,0.8,12
937,0.08487583746956764,Ind-VB,0.8,13
938,0.08298864277473095,Ind-VB,0.8,14
939,0.07897708658061509,Ind-VB,0.8,15
940,0.08204740214751356,Ind-VB,0.8,16
941,0.06680747244443375,Ind-VB,0.8,17
942,0.07627722479979412,Ind-VB,0.8,18
943,0.06125496023588518,Ind-VB,0.8,19
944,0.07834285753568983,Ind-VB,0.8,20
945,0.07186473221386057,Ind-VB,0.8,21
946,0.06246973659622481,Ind-VB,0.8,22
947,0.08034773711773516,Ind-VB,0.8,23
948,0.07009790147921298,Ind-VB,0.8,24
949,0.07802538876918545,Ind-VB,0.8,25
950,0.10111656754036016,Latent-ML,0.8,1
951,0.1007301555252518,Latent-ML,0.8,2
952,0.10482338607418072,Latent-ML,0.8,3
953,0.08659166537622909,Latent-ML,0.8,4
954,0.1001837464183644,Latent-ML,0.8,5
955,0.09792030189690387,Latent-ML,0.8,6
956,0.09848284558053012,Latent-ML,0.8,7
957,0.10194690618265613,Latent-ML,0.8,8
958,0.1037828173110286,Latent-ML,0.8,9
959,0.09628192067373416,Latent-ML,0.8,10
960,0.09861916742463092,Latent-ML,0.8,11
961,0.0904913946887529,Latent-ML,0.8,12
962,0.0975231519664061,Latent-ML,0.8,13
963,0.09523223799799987,Latent-ML,0.8,14
964,0.10089512355084762,Latent-ML,0.8,15
965,0.10689873977289764,Latent-ML,0.8,16
966,0.08994311766853795,Latent-ML,0.8,17
967,0.10500822759193272,Latent-ML,0.8,18
968,0.09264894369440586,Latent-ML,0.8,19
969,0.108302275288327,Latent-ML,0.8,20
970,0.08654568312106654,Latent-ML,0.8,21
971,0.10681793340147172,Latent-ML,0.8,22
972,0.09223616892246099,Latent-ML,0.8,23
973,0.10137878773482197,Latent-ML,0.8,24
974,0.10761861597263063,Latent-ML,0.8,25
975,0.09294555671734137,Latent-VB,0.8,1
976,0.08958139884802603,Latent-VB,0.8,2
977,0.0975855733808344,Latent-VB,0.8,3
978,0.0816085194919972,Latent-VB,0.8,4
979,0.09204558324392846,Latent-VB,0.8,5
980,0.09304813697811548,Latent-VB,0.8,6
981,0.09177805208815004,Latent-VB,0.8,7
982,0.09425545274891246,Latent-VB,0.8,8
983,0.09412560965825906,Latent-VB,0.8,9
984,0.08440674500373865,Latent-VB,0.8,10
985,0.0914388281354116,Latent-VB,0.8,11
986,0.08055630549166999,Latent-VB,0.8,12
987,0.08676107175695864,Latent-VB,0.8,13
988,0.08520453272663342,Latent-VB,0.8,14
989,0.09645915774803612,Latent-VB,0.8,15
990,0.09483441792153678,Latent-VB,0.8,16
991,0.08131816576937115,Latent-VB,0.8,17
992,0.09737740902472987,Latent-VB,0.8,18
993,0.08265067369573126,Latent-VB,0.8,19
994,0.09981146574753512,Latent-VB,0.8,20
995,0.07990391949690484,Latent-VB,0.8,21
996,0.10071178700938586,Latent-VB,0.8,22
997,0.0876851426089815,Latent-VB,0.8,23
998,0.09360772204282,Latent-VB,0.8,24
999,0.09867357033283798,Latent-VB,0.8,25
1000,0.10151670236037648,Average,0.9,1
1001,0.10072428753508607,Average,0.9,2
1002,0.1024902208991263,Average,0.9,3
1003,0.08694121118289032,Average,0.9,4
1004,0.10116914166314192,Average,0.9,5
1005,0.09959185794295786,Average,0.9,6
1006,0.1010534142253266,Average,0.9,7
1007,0.10253010984612504,Average,0.9,8
1008,0.1028139907763502,Average,0.9,9
1009,0.0975404038227776,Average,0.9,10
1010,0.0969005038664352,Average,0.9,11
1011,0.09044999836680263,Average,0.9,12
1012,0.09590901884609816,Average,0.9,13
1013,0.0956594487529478,Average,0.9,14
1014,0.10159247597839452,Average,0.9,15
1015,0.10759137098663253,Average,0.9,16
1016,0.09150491057441916,Average,0.9,17
1017,0.10413922196433197,Average,0.9,18
1018,0.095252083352578,Average,0.9,19
1019,0.1079845886231872,Average,0.9,20
1020,0.0851607497615685,Average,0.9,21
1021,0.10792705071970997,Average,0.9,22
1022,0.09201628468805262,Average,0.9,23
1023,0.10188280897566893,Average,0.9,24
1024,0.1061597065579666,Average,0.9,25
1025,0.07860562164144044,Ind-ML,0.9,1
1026,0.07811809828650414,Ind-ML,0.9,2
1027,0.06962253609596164,Ind-ML,0.9,3
1028,0.08021649850994257,Ind-ML,0.9,4
1029,0.07003940238350434,Ind-ML,0.9,5
1030,0.07396743963903085,Ind-ML,0.9,6
1031,0.0755353267752204,Ind-ML,0.9,7
1032,0.07618387466010633,Ind-ML,0.9,8
1033,0.07691409547398408,Ind-ML,0.9,9
1034,0.0756483510011543,Ind-ML,0.9,10
1035,0.08145019353310201,Ind-ML,0.9,11
1036,0.07550290859288504,Ind-ML,0.9,12
1037,0.0798378204246693,Ind-ML,0.9,13
1038,0.08000637890182773,Ind-ML,0.9,14
1039,0.07494713724428398,Ind-ML,0.9,15
1040,0.07285261586212148,Ind-ML,0.9,16
1041,0.07478019883408794,Ind-ML,0.9,17
1042,0.08725595380001537,Ind-ML,0.9,18
1043,0.07724013847914321,Ind-ML,0.9,19
1044,0.07936471564066354,Ind-ML,0.9,20
1045,0.07144929037868576,Ind-ML,0.9,21
1046,0.07089826845701666,Ind-ML,0.9,22
1047,0.08434323869971991,Ind-ML,0.9,23
1048,0.07196564482308193,Ind-ML,0.9,24
1049,0.07538663710497777,Ind-ML,0.9,25
1050,0.04367031640743897,Ind-VB,0.9,1
1051,0.04193757727735125,Ind-VB,0.9,2
1052,0.04499559774406889,Ind-VB,0.9,3
1053,0.039239310414909384,Ind-VB,0.9,4
1054,0.04860533824494757,Ind-VB,0.9,5
1055,0.03876533524813445,Ind-VB,0.9,6
1056,0.04404998733537675,Ind-VB,0.9,7
1057,0.048098156999488315,Ind-VB,0.9,8
1058,0.050221402870112924,Ind-VB,0.9,9
1059,0.04136448018793203,Ind-VB,0.9,10
1060,0.04664202257878308,Ind-VB,0.9,11
1061,0.03960596175561314,Ind-VB,0.9,12
1062,0.047687352409094906,Ind-VB,0.9,13
1063,0.04319217025439148,Ind-VB,0.9,14
1064,0.04823108094096599,Ind-VB,0.9,15
1065,0.04507891451109821,Ind-VB,0.9,16
1066,0.039813528907410835,Ind-VB,0.9,17
1067,0.045761248263875266,Ind-VB,0.9,18
1068,0.03688867492443257,Ind-VB,0.9,19
1069,0.046611799597394116,Ind-VB,0.9,20
1070,0.040491268333535564,Ind-VB,0.9,21
1071,0.040314738470475835,Ind-VB,0.9,22
1072,0.04582993310421996,Ind-VB,0.9,23
1073,0.040256303262525585,Ind-VB,0.9,24
1074,0.046589131240451415,Ind-VB,0.9,25
1075,0.10151683963245156,Latent-ML,0.9,1
1076,0.10072428633628998,Latent-ML,0.9,2
1077,0.10249023618179144,Latent-ML,0.9,3
1078,0.08694118685616291,Latent-ML,0.9,4
1079,0.10116918033064493,Latent-ML,0.9,5
1080,0.09959088818172013,Latent-ML,0.9,6
1081,0.10105300685202999,Latent-ML,0.9,7
1082,0.102530120084201,Latent-ML,0.9,8
1083,0.10281401224109396,Latent-ML,0.9,9
1084,0.09754043256428813,Latent-ML,0.9,10
1085,0.09690049669586456,Latent-ML,0.9,11
1086,0.09045000219772824,Latent-ML,0.9,12
1087,0.09590909309561224,Latent-ML,0.9,13
1088,0.09565914211837263,Latent-ML,0.9,14
1089,0.10159241320996436,Latent-ML,0.9,15
1090,0.10759138531444556,Latent-ML,0.9,16
1091,0.09150490918192823,Latent-ML,0.9,17
1092,0.10413923750398096,Latent-ML,0.9,18
1093,0.095252057040502,Latent-ML,0.9,19
1094,0.10798458487735008,Latent-ML,0.9,20
1095,0.0851606663068655,Latent-ML,0.9,21
1096,0.10792755518372976,Latent-ML,0.9,22
1097,0.0920162741416786,Latent-ML,0.9,23
1098,0.10188275773590176,Latent-ML,0.9,24
1099,0.1061598058665902,Latent-ML,0.9,25
1100,0.09391279970428616,Latent-VB,0.9,1
1101,0.08957980848416128,Latent-VB,0.9,2
1102,0.09550685159790433,Latent-VB,0.9,3
1103,0.08184720042113712,Latent-VB,0.9,4
1104,0.09273683762942493,Latent-VB,0.9,5
1105,0.09507778911395673,Latent-VB,0.9,6
1106,0.09336210373620102,Latent-VB,0.9,7
1107,0.09477517062584123,Latent-VB,0.9,8
1108,0.09290768173581332,Latent-VB,0.9,9
1109,0.08567405440795804,Latent-VB,0.9,10
1110,0.08961762571288599,Latent-VB,0.9,11
1111,0.08050851025402139,Latent-VB,0.9,12
1112,0.08534018537195602,Latent-VB,0.9,13
1113,0.08560007771784857,Latent-VB,0.9,14
1114,0.0975270745633439,Latent-VB,0.9,15
1115,0.09498299914735137,Latent-VB,0.9,16
1116,0.08211713935377997,Latent-VB,0.9,17
1117,0.0962576094082398,Latent-VB,0.9,18
1118,0.0850985022553576,Latent-VB,0.9,19
1119,0.09969018135815023,Latent-VB,0.9,20
1120,0.07891669209404932,Latent-VB,0.9,21
1121,0.10177253362597193,Latent-VB,0.9,22
1122,0.08747311864975989,Latent-VB,0.9,23
1123,0.09453644738497388,Latent-VB,0.9,24
1124,0.09724499595953698,Latent-VB,0.9,25
1125,0.10383554131722676,Average,1.0,1
1126,0.0993589738126047,Average,1.0,2
1127,0.09824908593026273,Average,1.0,3
1128,0.08874803163606991,Average,1.0,4
1129,0.10335032554078848,Average,1.0,5
1130,0.10300472454864716,Average,1.0,6
1131,0.10605794174942698,Average,1.0,7
1132,0.1019739192587486,Average,1.0,8
1133,0.10016706254496696,Average,1.0,9
1134,0.09951003296081212,Average,1.0,10
1135,0.09652371489374076,Average,1.0,11
1136,0.09038606721632053,Average,1.0,12
1137,0.09495354463051653,Average,1.0,13
1138,0.09464483514081128,Average,1.0,14
1139,0.10121489730414714,Average,1.0,15
1140,0.10864693707167153,Average,1.0,16
1141,0.09476148009262003,Average,1.0,17
1142,0.1038554254086448,Average,1.0,18
1143,0.10093653868913803,Average,1.0,19
1144,0.10779224254075334,Average,1.0,20
1145,0.08479046083703333,Average,1.0,21
1146,0.10908416836188133,Average,1.0,22
1147,0.09193827792350157,Average,1.0,23
1148,0.10272836535012347,Average,1.0,24
1149,0.10461972585325127,Average,1.0,25
1150,0.024700194935689847,Ind-ML,1.0,1
1151,0.023586306312382437,Ind-ML,1.0,2
1152,0.02363570438730921,Ind-ML,1.0,3
1153,0.020788456340438518,Ind-ML,1.0,4
1154,0.02355835082281631,Ind-ML,1.0,5
1155,0.023856312665866557,Ind-ML,1.0,6
1156,0.029141475983191313,Ind-ML,1.0,7
1157,0.02283887734637451,Ind-ML,1.0,8
1158,0.02125681117425714,Ind-ML,1.0,9
1159,0.023483825504740145,Ind-ML,1.0,10
1160,0.02372384916481473,Ind-ML,1.0,11
1161,0.020234946180793682,Ind-ML,1.0,12
1162,0.0232888969696208,Ind-ML,1.0,13
1163,0.02123440339672216,Ind-ML,1.0,14
1164,0.025594008025848256,Ind-ML,1.0,15
1165,0.024254114303257742,Ind-ML,1.0,16
1166,0.01938300288875096,Ind-ML,1.0,17
1167,0.025495245612070186,Ind-ML,1.0,18
1168,0.023381737178149196,Ind-ML,1.0,19
1169,0.024583227095853685,Ind-ML,1.0,20
1170,0.023403775124201186,Ind-ML,1.0,21
1171,0.023778745711530127,Ind-ML,1.0,22
1172,0.02328767990772036,Ind-ML,1.0,23
1173,0.024358748399149727,Ind-ML,1.0,24
1174,0.021171162966044724,Ind-ML,1.0,25
1175,0.011699801548116845,Ind-VB,1.0,1
1176,0.01223003172159768,Ind-VB,1.0,2
1177,0.014366200941274453,Ind-VB,1.0,3
1178,0.01030471226007365,Ind-VB,1.0,4
1179,0.01554646748052184,Ind-VB,1.0,5
1180,0.0128767859030064,Ind-VB,1.0,6
1181,0.0193392397419608,Ind-VB,1.0,7
1182,0.015366846571040566,Ind-VB,1.0,8
1183,0.010363918932957909,Ind-VB,1.0,9
1184,0.012145324884837506,Ind-VB,1.0,10
1185,0.013126350648304277,Ind-VB,1.0,11
1186,0.010247322689382646,Ind-VB,1.0,12
1187,0.012887157695489568,Ind-VB,1.0,13
1188,0.010946968789364952,Ind-VB,1.0,14
1189,0.0203022313297363,Ind-VB,1.0,15
1190,0.013407009723864155,Ind-VB,1.0,16
1191,0.010870964646971031,Ind-VB,1.0,17
1192,0.01434645424271926,Ind-VB,1.0,18
1193,0.013477736786287836,Ind-VB,1.0,19
1194,0.015016119865686716,Ind-VB,1.0,20
1195,0.013025100778760314,Ind-VB,1.0,21
1196,0.01444640369763629,Ind-VB,1.0,22
1197,0.015094842284474271,Ind-VB,1.0,23
1198,0.014053972991231848,Ind-VB,1.0,24
1199,0.010497330856785943,Ind-VB,1.0,25
1200,0.10383595085035484,Latent-ML,1.0,1
1201,0.0993589451293289,Latent-ML,1.0,2
1202,0.0982488750058497,Latent-ML,1.0,3
1203,0.08874791967541316,Latent-ML,1.0,4
1204,0.1033504509423684,Latent-ML,1.0,5
1205,0.10300363146714347,Latent-ML,1.0,6
1206,0.10605639482600697,Latent-ML,1.0,7
1207,0.10197394952917074,Latent-ML,1.0,8
1208,0.10016711142300716,Latent-ML,1.0,9
1209,0.09951005585477944,Latent-ML,1.0,10
1210,0.09652367857197584,Latent-ML,1.0,11
1211,0.09038604343247496,Latent-ML,1.0,12
1212,0.09495370076650067,Latent-ML,1.0,13
1213,0.09464437629171382,Latent-ML,1.0,14
1214,0.10121500397575832,Latent-ML,1.0,15
1215,0.10864697230299418,Latent-ML,1.0,16
1216,0.094761511044707,Latent-ML,1.0,17
1217,0.10385549790296132,Latent-ML,1.0,18
1218,0.10093647633015564,Latent-ML,1.0,19
1219,0.10779217401411532,Latent-ML,1.0,20
1220,0.08479013330366185,Latent-ML,1.0,21
1221,0.10908501911558573,Latent-ML,1.0,22
1222,0.09193826573187107,Latent-ML,1.0,23
1223,0.10272810295287464,Latent-ML,1.0,24
1224,0.10461979851152026,Latent-ML,1.0,25
1225,0.09710175678572767,Latent-VB,1.0,1
1226,0.08857568175090436,Latent-VB,1.0,2
1227,0.09139057771172393,Latent-VB,1.0,3
1228,0.08315309994289953,Latent-VB,1.0,4
1229,0.09419073794676808,Latent-VB,1.0,5
1230,0.09900675321142212,Latent-VB,1.0,6
1231,0.09621830161560264,Latent-VB,1.0,7
1232,0.09426079282530883,Latent-VB,1.0,8
1233,0.0898236329900445,Latent-VB,1.0,9
1234,0.08801089029576094,Latent-VB,1.0,10
1235,0.08838256861095829,Latent-VB,1.0,11
1236,0.08063132477449028,Latent-VB,1.0,12
1237,0.08456686772324118,Latent-VB,1.0,13
1238,0.08496894435304944,Latent-VB,1.0,14
1239,0.09791875377184688,Latent-VB,1.0,15
1240,0.09503642508718296,Latent-VB,1.0,16
1241,0.08387423140098592,Latent-VB,1.0,17
1242,0.09501118115567493,Latent-VB,1.0,18
1243,0.09056984352804552,Latent-VB,1.0,19
1244,0.09964799068415436,Latent-VB,1.0,20
1245,0.07895328684062446,Latent-VB,1.0,21
1246,0.10272492485995643,Latent-VB,1.0,22
1247,0.08714648468941237,Latent-VB,1.0,23
1248,0.09623133783887207,Latent-VB,1.0,24
1249,0.09536517269474916,Latent-VB,1.0,25

